FlexCast: genuine overlay-based atomic multicast

Atomic multicast is a communication abstraction where messages are propagated to groups of processes with reliability and order guarantees. Atomic multicast is at the core of strongly consistent storage and transactional systems. This paper presents FlexCast, the first genuine overlay-based atomic multicast protocol. Genuineness captures the essence of atomic multicast in that only the sender of a message and the message's destinations coordinate to order the message, leading to efficient protocols. Overlay-based protocols restrict how process groups can communicate. Limiting communication leads to simpler protocols and reduces the amount of information each process must keep about the rest of the system. FlexCast implements genuine atomic multicast using a complete DAG overlay. We experimentally evaluate FlexCast in a geographically distributed environment using gTPC-C, a variation of the TPC-C benchmark that takes into account geographical distribution and locality. We show that, by exploiting genuineness and workload locality, FlexCast outperforms well-established atomic multicast protocols without the inherent communication overhead of state-of-the-art non-genuine multicast protocols.

==> plots/cdfs_per_node/CDF_byzcast_90_loc_node1.txt <==
1 5.0
2 6.0
3 6.0
4 6.0
5 6.0
6 6.0
7 6.0
8 6.0
9 6.0
10 6.0
11 6.0
12 6.0
13 6.0
14 6.0
15 6.0
16 6.0
17 6.0
18 6.0
19 6.0
20 6.0
21 6.0
22 6.0
23 6.0
24 6.0
25 6.0
26 6.0
27 6.0
28 6.0
29 6.0
30 6.0
31 6.0
32 6.0
33 6.0
34 6.0
35 6.0
36 6.0
37 6.0
38 6.0
39 6.0
40 6.0
41 6.0
42 6.0
43 6.0
44 6.0
45 6.0
46 6.0
47 6.0
48 6.0
49 6.0
50 6.0
51 6.0
52 6.0
53 6.0
54 6.0
55 6.0
56 6.0
57 6.0
58 6.0
59 6.0
60 6.0
61 6.0
62 6.0
63 6.0
64 6.0
65 6.0
66 6.0
67 6.0
68 6.0
69 6.0
70 6.0
71 6.0
72 6.0
73 6.0
74 6.0
75 6.0
76 6.0
77 6.0
78 6.0
79 6.0
80 6.0
81 6.0
82 6.0
83 6.0
84 6.0
85 6.0
86 6.0
87 6.0
88 6.0
89 6.0
90 6.0
91 6.0
92 6.0
93 6.0
94 6.0
95 6.0
96 6.0
97 6.0
98 6.0
99 6.0
100 6.0
101 6.0
102 6.0
103 6.0
104 6.0
105 6.0
106 6.0
107 6.0
108 6.0
109 6.0
110 6.0
111 6.0
112 7.0
113 7.0
114 7.0
115 7.0
116 7.0
117 7.0
118 7.0
119 7.0
120 7.0
121 7.0
122 7.0
123 7.0
124 7.0
125 7.0
126 7.0
127 7.0
128 7.0
129 7.0
130 7.0
131 7.0
132 8.0
133 8.0
134 8.0
135 8.0
136 8.0
137 8.0
138 8.0
139 8.0
140 8.0
141 8.0
142 8.0
143 8.0
144 8.0
145 8.0
146 8.0
147 8.0
148 8.0
149 8.0
150 8.0
151 8.0
152 8.0
153 8.0
154 8.0
155 8.0
156 8.0
157 8.0
158 8.0
159 8.0
160 8.0
161 8.0
162 8.0
163 8.0
164 8.0
165 8.0
166 8.0
167 8.0
168 8.0
169 8.0
170 8.0
171 8.0
172 8.0
173 8.0
174 8.0
175 8.0
176 8.0
177 8.0
178 8.0
179 8.0
180 8.0
181 8.0
182 8.0
183 8.0
184 8.0
185 8.0
186 8.0
187 8.0
188 8.0
189 8.0
190 8.0
191 8.0
192 8.0
193 8.0
194 8.0
195 8.0
196 8.0
197 8.0
198 8.0
199 8.0
200 8.0
201 8.0
202 8.0
203 8.0
204 8.0
205 8.0
206 8.0
207 8.0
208 8.0
209 8.0
210 8.0
211 8.0
212 8.0
213 8.0
214 8.0
215 8.0
216 8.0
217 8.0
218 8.0
219 8.0
220 8.0
221 8.0
222 8.0
223 8.0
224 8.0
225 8.0
226 9.0
227 9.0
228 9.0
229 9.0
230 9.0
231 9.0
232 9.0
233 9.0
234 9.0
235 9.0
236 9.0
237 9.0
238 9.0
239 9.0
240 9.0
241 9.0
242 9.0
243 9.0
244 9.0
245 9.0
246 9.0
247 9.0
248 9.0
249 9.0
250 9.0
251 9.0
252 9.0
253 9.0
254 9.0
255 9.0
256 9.0
257 9.0
258 9.0
259 9.0
260 9.0
261 9.0
262 9.0
263 9.0
264 9.0
265 9.0
266 9.0
267 9.0
268 9.0
269 9.0
270 9.0
271 9.0
272 9.0
273 9.0
274 9.0
275 9.0
276 9.0
277 9.0
278 9.0
279 9.0
280 9.0
281 9.0
282 9.0
283 9.0
284 9.0
285 9.0
286 9.0
287 9.0
288 9.0
289 9.0
290 9.0
291 9.0
292 9.0
293 9.0
294 9.0
295 9.0
296 9.0
297 9.0
298 9.0
299 9.0
300 9.0
301 9.0
302 9.0
303 9.0
304 9.0
305 9.0
306 9.0
307 9.0
308 9.0
309 9.0
310 9.0
311 9.0
312 9.0
313 9.0
314 9.0
315 9.0
316 9.0
317 9.0
318 9.0
319 9.0
320 9.0
321 9.0
322 9.0
323 9.0
324 9.0
325 9.0
326 9.0
327 9.0
328 9.0
329 9.0
330 9.0
331 9.0
332 9.0
333 9.0
334 9.0
335 9.0
336 9.0
337 9.0
338 9.0
339 9.0
340 9.0
341 9.0
342 9.0
343 9.0
344 9.0
345 9.0
346 9.0
347 9.0
348 9.0
349 9.0
350 9.0
351 9.0
352 9.0
353 9.0
354 9.0
355 9.0
356 9.0
357 9.0
358 9.0
359 9.0
360 9.0
361 9.0
362 9.0
363 9.0
364 9.0
365 9.0
366 9.0
367 9.0
368 9.0
369 9.0
370 9.0
371 9.0
372 9.0
373 9.0
374 9.0
375 9.0
376 9.0
377 9.0
378 9.0
379 9.0
380 9.0
381 9.0
382 9.0
383 9.0
384 9.0
385 9.0
386 9.0
387 9.0
388 9.0
389 9.0
390 9.0
391 9.0
392 9.0
393 9.0
394 9.0
395 9.0
396 9.0
397 9.0
398 9.0
399 9.0
400 9.0
401 9.0
402 9.0
403 9.0
404 10.0
405 10.0
406 10.0
407 10.0
408 10.0
409 10.0
410 10.0
411 10.0
412 10.0
413 10.0
414 10.0
415 10.0
416 10.0
417 10.0
418 10.0
419 10.0
420 10.0
421 10.0
422 10.0
423 10.0
424 10.0
425 10.0
426 10.0
427 11.0
428 11.0
429 11.0
430 11.0
431 17.0
432 24.0
433 24.0
434 25.0
435 25.0
436 25.0
437 25.0
438 25.0
439 25.0
440 25.0
441 25.0
442 26.0
443 26.0
444 26.0
445 26.0
446 26.0
447 26.0
448 26.0
449 26.0
450 26.0
451 26.0
452 26.0
453 26.0
454 27.0
455 27.0
456 27.0
457 27.0
458 27.0
459 27.0
460 27.0
461 28.0
462 28.0
463 36.0
464 37.0
465 37.0
466 37.0
467 37.0
468 37.0
469 37.0
470 37.0
471 37.0
472 38.0
473 38.0
474 38.0
475 38.0
476 38.0
477 38.0
478 38.0
479 38.0
480 38.0
481 38.0
482 38.0
483 38.0
484 38.0
485 38.0
486 38.0
487 38.0
488 38.0
489 38.0
490 38.0
491 38.0
492 38.0
493 39.0
494 39.0
495 39.0
496 39.0
497 39.0
498 39.0
499 39.0
500 39.0
501 39.0
502 39.0
503 39.0
504 39.0
505 39.0
506 39.0
507 39.0
508 39.0
509 39.0
510 39.0
511 39.0
512 39.0
513 39.0
514 39.0
515 39.0
516 39.0
517 39.0
518 39.0
519 39.0
520 39.0
521 39.0
522 39.0
523 39.0
524 39.0
525 39.0
526 39.0
527 39.0
528 39.0
529 39.0
530 39.0
531 40.0
532 40.0
533 40.0
534 40.0
535 40.0
536 40.0
537 40.0
538 40.0
539 40.0
540 40.0
541 40.0
542 40.0
543 40.0
544 40.0
545 40.0
546 40.0
547 40.0
548 40.0
549 40.0
550 40.0
551 40.0
552 40.0
553 40.0
554 40.0
555 40.0
556 40.0
557 40.0
558 40.0
559 40.0
560 40.0
561 40.0
562 40.0
563 40.0
564 40.0
565 40.0
566 40.0
567 40.0
568 40.0
569 40.0
570 40.0
571 40.0
572 40.0
573 41.0
574 41.0
575 41.0
576 41.0
577 41.0
578 41.0
579 41.0
580 41.0
581 41.0
582 41.0
583 41.0
584 41.0
585 41.0
586 41.0
587 41.0
588 41.0
589 41.0
590 41.0
591 41.0
592 41.0
593 41.0
594 41.0
595 41.0
596 41.0
597 41.0
598 41.0
599 41.0
600 41.0
601 41.0
602 41.0
603 41.0
604 42.0
605 42.0
606 42.0
607 42.0
608 42.0
609 42.0
610 42.0
611 42.0
612 42.0
613 42.0
614 42.0
615 42.0
616 42.0
617 42.0
618 42.0
619 42.0
620 42.0
621 42.0
622 42.0
623 43.0
624 43.0
625 43.0
626 43.0
627 43.0
628 43.0
629 43.0
630 43.0
631 43.0
632 43.0
633 43.0
634 43.0
635 43.0
636 43.0
637 43.0
638 43.0
639 43.0
640 43.0
641 43.0
642 44.0
643 44.0
644 44.0
645 44.0
646 44.0
647 44.0
648 44.0
649 44.0
650 44.0
651 44.0
652 44.0
653 44.0
654 44.0
655 44.0
656 44.0
657 44.0
658 44.0
659 44.0
660 44.0
661 44.0
662 44.0
663 44.0
664 44.0
665 44.0
666 44.0
667 44.0
668 45.0
669 45.0
670 45.0
671 45.0
672 45.0
673 45.0
674 45.0
675 45.0
676 45.0
677 45.0
678 45.0
679 45.0
680 45.0
681 45.0
682 45.0
683 45.0
684 45.0
685 45.0
686 45.0
687 45.0
688 45.0
689 45.0
690 45.0
691 45.0
692 45.0
693 45.0
694 45.0
695 45.0
696 45.0
697 45.0
698 45.0
699 45.0
700 45.0
701 46.0
702 46.0
703 46.0
704 46.0
705 46.0
706 46.0
707 46.0
708 46.0
709 46.0
710 46.0
711 46.0
712 46.0
713 46.0
714 46.0
715 46.0
716 46.0
717 46.0
718 46.0
719 46.0
720 46.0
721 46.0
722 46.0
723 46.0
724 46.0
725 46.0
726 46.0
727 46.0
728 46.0
729 46.0
730 47.0
731 47.0
732 47.0
733 47.0
734 47.0
735 47.0
736 47.0
737 47.0
738 47.0
739 47.0
740 47.0
741 47.0
742 47.0
743 47.0
744 47.0
745 47.0
746 47.0
747 48.0
748 48.0
749 48.0
750 48.0
751 48.0
752 48.0
753 48.0
754 48.0
755 49.0
756 49.0
757 49.0
758 58.0
759 60.0
760 61.0
761 61.0
762 61.0
763 62.0
764 62.0
765 62.0
766 63.0
767 63.0
768 63.0
769 63.0
770 63.0
771 64.0
772 64.0
773 64.0
774 64.0
775 64.0
776 65.0
777 65.0
778 65.0
779 65.0
780 66.0
781 66.0
782 66.0
783 66.0
784 67.0
785 67.0
786 68.0
787 109.0
788 111.0
789 112.0
790 113.0
791 113.0
792 114.0
793 115.0
794 115.0
795 116.0
796 116.0
797 117.0
798 118.0
799 118.0
800 119.0
801 120.0
802 121.0
803 122.0
804 127.0
805 138.0
806 140.0
807 141.0
808 142.0
809 142.0
810 143.0
811 143.0
812 144.0
813 144.0
814 144.0
815 145.0
816 145.0
817 145.0
818 145.0
819 146.0
820 146.0
821 146.0
822 147.0
823 147.0
824 147.0
825 147.0
826 148.0
827 148.0
828 148.0
829 148.0
830 148.0
831 149.0
832 149.0
833 149.0
834 149.0
835 150.0
836 150.0
837 150.0
838 150.0
839 150.0
840 151.0
841 151.0
842 151.0
843 151.0
844 152.0
845 152.0
846 152.0
847 152.0
848 152.0
849 153.0
850 153.0
851 153.0
852 153.0
853 153.0
854 154.0
855 154.0
856 154.0
857 154.0
858 155.0
859 155.0
860 155.0
861 155.0
862 155.0
863 156.0
864 156.0
865 156.0
866 156.0
867 157.0
868 157.0
869 157.0
870 157.0
871 158.0
872 158.0
873 158.0
874 158.0
875 159.0
876 159.0
877 159.0
878 159.0
879 160.0
880 160.0
881 160.0
882 161.0
883 161.0
884 161.0
885 162.0
886 162.0
887 162.0
888 163.0
889 163.0
890 164.0
891 165.0
892 166.0
893 167.0
894 206.0
895 214.0
896 218.0
897 220.0
898 222.0
899 223.0
900 224.0
901 225.0
902 226.0
903 227.0
904 228.0
905 229.0
906 230.0
907 230.0
908 231.0
909 232.0
910 233.0
911 234.0
912 235.0
913 236.0
914 237.0
915 239.0
916 240.0
917 241.0
918 243.0
919 245.0
920 247.0
921 249.0
922 251.0
923 252.0
924 253.0
925 254.0
926 254.0
927 255.0
928 256.0
929 256.0
930 257.0
931 257.0
932 258.0
933 258.0
934 259.0
935 259.0
936 260.0
937 260.0
938 261.0
939 261.0
940 261.0
941 262.0
942 262.0
943 263.0
944 263.0
945 263.0
946 264.0
947 264.0
948 265.0
949 265.0
950 265.0
951 266.0
952 266.0
953 266.0
954 267.0
955 267.0
956 268.0
957 268.0
958 268.0
959 269.0
960 269.0
961 269.0
962 270.0
963 270.0
964 271.0
965 271.0
966 272.0
967 272.0
968 273.0
969 274.0
970 274.0
971 275.0
972 276.0
973 277.0
974 277.0
975 278.0
976 280.0
977 281.0
978 282.0
979 284.0
980 286.0
981 289.0
982 291.0
983 293.0
984 295.0
985 296.0
986 298.0
987 299.0
988 301.0
989 302.0
990 303.0
991 304.0
992 306.0
993 307.0
994 309.0
995 310.0
996 312.0
997 315.0
998 323.0
999 361.0
1000 372.0


==> plots/cdfs_per_node/CDF_byzcast_90_loc_node2.txt <==
1 27.0
2 28.0
3 28.0
4 28.0
5 28.0
6 28.0
7 28.0
8 28.0
9 28.0
10 28.0
11 28.0
12 28.0
13 28.0
14 28.0
15 28.0
16 29.0
17 29.0
18 29.0
19 29.0
20 29.0
21 29.0
22 29.0
23 29.0
24 29.0
25 29.0
26 29.0
27 29.0
28 29.0
29 29.0
30 29.0
31 29.0
32 29.0
33 29.0
34 29.0
35 29.0
36 29.0
37 29.0
38 29.0
39 29.0
40 29.0
41 29.0
42 29.0
43 29.0
44 29.0
45 29.0
46 29.0
47 29.0
48 29.0
49 29.0
50 29.0
51 29.0
52 29.0
53 29.0
54 29.0
55 29.0
56 29.0
57 29.0
58 29.0
59 29.0
60 29.0
61 29.0
62 29.0
63 29.0
64 29.0
65 29.0
66 29.0
67 30.0
68 30.0
69 30.0
70 30.0
71 30.0
72 30.0
73 30.0
74 30.0
75 30.0
76 30.0
77 30.0
78 30.0
79 30.0
80 30.0
81 30.0
82 30.0
83 30.0
84 30.0
85 30.0
86 30.0
87 30.0
88 30.0
89 30.0
90 30.0
91 30.0
92 30.0
93 30.0
94 30.0
95 30.0
96 30.0
97 30.0
98 30.0
99 30.0
100 30.0
101 30.0
102 30.0
103 30.0
104 30.0
105 30.0
106 30.0
107 30.0
108 30.0
109 30.0
110 30.0
111 30.0
112 30.0
113 30.0
114 30.0
115 30.0
116 30.0
117 30.0
118 30.0
119 30.0
120 30.0
121 30.0
122 30.0
123 30.0
124 30.0
125 30.0
126 30.0
127 30.0
128 30.0
129 30.0
130 30.0
131 30.0
132 30.0
133 30.0
134 30.0
135 30.0
136 30.0
137 30.0
138 30.0
139 30.0
140 30.0
141 30.0
142 30.0
143 30.0
144 30.0
145 30.0
146 30.0
147 30.0
148 30.0
149 31.0
150 31.0
151 31.0
152 31.0
153 31.0
154 31.0
155 31.0
156 31.0
157 31.0
158 31.0
159 31.0
160 31.0
161 31.0
162 31.0
163 31.0
164 31.0
165 31.0
166 31.0
167 31.0
168 31.0
169 31.0
170 31.0
171 31.0
172 31.0
173 31.0
174 31.0
175 31.0
176 31.0
177 31.0
178 31.0
179 31.0
180 31.0
181 31.0
182 31.0
183 31.0
184 31.0
185 31.0
186 31.0
187 31.0
188 31.0
189 31.0
190 31.0
191 31.0
192 31.0
193 31.0
194 31.0
195 31.0
196 31.0
197 31.0
198 31.0
199 31.0
200 31.0
201 31.0
202 31.0
203 31.0
204 31.0
205 31.0
206 31.0
207 32.0
208 32.0
209 32.0
210 32.0
211 32.0
212 32.0
213 32.0
214 32.0
215 32.0
216 32.0
217 32.0
218 32.0
219 32.0
220 32.0
221 33.0
222 33.0
223 37.0
224 40.0
225 40.0
226 40.0
227 40.0
228 41.0
229 41.0
230 41.0
231 41.0
232 41.0
233 41.0
234 41.0
235 41.0
236 41.0
237 41.0
238 41.0
239 41.0
240 41.0
241 41.0
242 41.0
243 41.0
244 42.0
245 42.0
246 42.0
247 42.0
248 42.0
249 42.0
250 42.0
251 42.0
252 42.0
253 42.0
254 42.0
255 42.0
256 42.0
257 42.0
258 42.0
259 42.0
260 42.0
261 42.0
262 42.0
263 42.0
264 42.0
265 42.0
266 42.0
267 42.0
268 42.0
269 42.0
270 42.0
271 42.0
272 42.0
273 42.0
274 42.0
275 42.0
276 42.0
277 42.0
278 42.0
279 42.0
280 43.0
281 43.0
282 43.0
283 43.0
284 43.0
285 43.0
286 43.0
287 43.0
288 43.0
289 43.0
290 43.0
291 43.0
292 43.0
293 43.0
294 43.0
295 43.0
296 43.0
297 43.0
298 43.0
299 43.0
300 43.0
301 43.0
302 43.0
303 43.0
304 43.0
305 43.0
306 43.0
307 43.0
308 43.0
309 43.0
310 43.0
311 43.0
312 43.0
313 43.0
314 43.0
315 43.0
316 43.0
317 43.0
318 43.0
319 43.0
320 43.0
321 43.0
322 43.0
323 43.0
324 43.0
325 43.0
326 43.0
327 43.0
328 43.0
329 43.0
330 43.0
331 43.0
332 43.0
333 44.0
334 44.0
335 44.0
336 44.0
337 44.0
338 44.0
339 44.0
340 44.0
341 44.0
342 44.0
343 44.0
344 44.0
345 44.0
346 44.0
347 44.0
348 44.0
349 44.0
350 44.0
351 44.0
352 44.0
353 44.0
354 44.0
355 44.0
356 44.0
357 44.0
358 44.0
359 44.0
360 44.0
361 44.0
362 44.0
363 44.0
364 44.0
365 44.0
366 44.0
367 44.0
368 44.0
369 44.0
370 44.0
371 44.0
372 44.0
373 44.0
374 44.0
375 44.0
376 44.0
377 44.0
378 44.0
379 44.0
380 44.0
381 44.0
382 44.0
383 45.0
384 45.0
385 45.0
386 45.0
387 45.0
388 45.0
389 45.0
390 45.0
391 45.0
392 45.0
393 45.0
394 45.0
395 45.0
396 45.0
397 45.0
398 45.0
399 45.0
400 45.0
401 45.0
402 45.0
403 45.0
404 45.0
405 45.0
406 45.0
407 45.0
408 45.0
409 45.0
410 45.0
411 45.0
412 45.0
413 45.0
414 45.0
415 45.0
416 45.0
417 45.0
418 46.0
419 46.0
420 46.0
421 46.0
422 46.0
423 46.0
424 46.0
425 46.0
426 46.0
427 46.0
428 46.0
429 46.0
430 46.0
431 46.0
432 46.0
433 46.0
434 46.0
435 46.0
436 46.0
437 46.0
438 46.0
439 46.0
440 46.0
441 46.0
442 46.0
443 46.0
444 46.0
445 46.0
446 46.0
447 46.0
448 46.0
449 46.0
450 46.0
451 47.0
452 47.0
453 47.0
454 47.0
455 47.0
456 47.0
457 47.0
458 47.0
459 47.0
460 47.0
461 47.0
462 47.0
463 47.0
464 47.0
465 47.0
466 47.0
467 47.0
468 47.0
469 47.0
470 47.0
471 47.0
472 47.0
473 47.0
474 47.0
475 47.0
476 47.0
477 47.0
478 47.0
479 47.0
480 47.0
481 47.0
482 47.0
483 47.0
484 47.0
485 47.0
486 47.0
487 47.0
488 47.0
489 47.0
490 47.0
491 47.0
492 47.0
493 47.0
494 47.0
495 47.0
496 47.0
497 47.0
498 47.0
499 48.0
500 48.0
501 48.0
502 48.0
503 48.0
504 48.0
505 48.0
506 48.0
507 48.0
508 48.0
509 48.0
510 48.0
511 48.0
512 48.0
513 48.0
514 48.0
515 48.0
516 48.0
517 48.0
518 48.0
519 48.0
520 48.0
521 48.0
522 48.0
523 48.0
524 48.0
525 48.0
526 48.0
527 48.0
528 48.0
529 48.0
530 48.0
531 48.0
532 48.0
533 48.0
534 48.0
535 48.0
536 48.0
537 48.0
538 48.0
539 48.0
540 48.0
541 48.0
542 48.0
543 48.0
544 48.0
545 48.0
546 48.0
547 48.0
548 48.0
549 48.0
550 48.0
551 48.0
552 48.0
553 48.0
554 48.0
555 48.0
556 48.0
557 48.0
558 48.0
559 48.0
560 48.0
561 48.0
562 49.0
563 49.0
564 49.0
565 49.0
566 49.0
567 49.0
568 49.0
569 49.0
570 49.0
571 49.0
572 49.0
573 49.0
574 49.0
575 49.0
576 49.0
577 49.0
578 49.0
579 49.0
580 49.0
581 49.0
582 49.0
583 49.0
584 49.0
585 49.0
586 49.0
587 49.0
588 49.0
589 49.0
590 49.0
591 49.0
592 49.0
593 49.0
594 49.0
595 49.0
596 49.0
597 49.0
598 49.0
599 49.0
600 49.0
601 49.0
602 49.0
603 49.0
604 49.0
605 49.0
606 49.0
607 49.0
608 49.0
609 49.0
610 49.0
611 49.0
612 49.0
613 49.0
614 49.0
615 49.0
616 49.0
617 49.0
618 49.0
619 49.0
620 50.0
621 50.0
622 50.0
623 50.0
624 50.0
625 50.0
626 50.0
627 50.0
628 50.0
629 50.0
630 50.0
631 50.0
632 50.0
633 50.0
634 50.0
635 50.0
636 50.0
637 50.0
638 50.0
639 50.0
640 50.0
641 50.0
642 50.0
643 50.0
644 50.0
645 50.0
646 50.0
647 50.0
648 50.0
649 50.0
650 50.0
651 50.0
652 50.0
653 50.0
654 50.0
655 50.0
656 50.0
657 51.0
658 51.0
659 51.0
660 51.0
661 51.0
662 51.0
663 51.0
664 51.0
665 51.0
666 51.0
667 51.0
668 51.0
669 51.0
670 51.0
671 51.0
672 51.0
673 51.0
674 52.0
675 52.0
676 52.0
677 52.0
678 52.0
679 53.0
680 56.0
681 58.0
682 59.0
683 59.0
684 59.0
685 60.0
686 60.0
687 60.0
688 61.0
689 61.0
690 61.0
691 61.0
692 62.0
693 62.0
694 62.0
695 63.0
696 63.0
697 63.0
698 64.0
699 65.0
700 65.0
701 66.0
702 67.0
703 67.0
704 67.0
705 68.0
706 68.0
707 68.0
708 68.0
709 69.0
710 69.0
711 69.0
712 69.0
713 70.0
714 70.0
715 70.0
716 70.0
717 71.0
718 71.0
719 71.0
720 71.0
721 72.0
722 72.0
723 72.0
724 73.0
725 74.0
726 90.0
727 97.0
728 109.0
729 111.0
730 112.0
731 113.0
732 113.0
733 114.0
734 114.0
735 114.0
736 115.0
737 115.0
738 115.0
739 116.0
740 116.0
741 116.0
742 116.0
743 116.0
744 117.0
745 117.0
746 117.0
747 117.0
748 117.0
749 118.0
750 118.0
751 118.0
752 118.0
753 118.0
754 119.0
755 119.0
756 119.0
757 119.0
758 120.0
759 120.0
760 120.0
761 120.0
762 120.0
763 121.0
764 121.0
765 121.0
766 122.0
767 122.0
768 122.0
769 122.0
770 123.0
771 123.0
772 124.0
773 124.0
774 125.0
775 126.0
776 130.0
777 139.0
778 140.0
779 142.0
780 142.0
781 143.0
782 143.0
783 144.0
784 144.0
785 145.0
786 145.0
787 145.0
788 146.0
789 146.0
790 146.0
791 147.0
792 147.0
793 147.0
794 147.0
795 148.0
796 148.0
797 148.0
798 148.0
799 149.0
800 149.0
801 149.0
802 150.0
803 150.0
804 150.0
805 150.0
806 151.0
807 151.0
808 151.0
809 151.0
810 152.0
811 152.0
812 152.0
813 153.0
814 153.0
815 153.0
816 154.0
817 154.0
818 154.0
819 155.0
820 155.0
821 155.0
822 156.0
823 156.0
824 156.0
825 156.0
826 157.0
827 157.0
828 157.0
829 158.0
830 158.0
831 158.0
832 158.0
833 159.0
834 159.0
835 159.0
836 159.0
837 160.0
838 160.0
839 160.0
840 160.0
841 161.0
842 161.0
843 161.0
844 161.0
845 162.0
846 162.0
847 162.0
848 163.0
849 163.0
850 163.0
851 164.0
852 164.0
853 164.0
854 165.0
855 165.0
856 165.0
857 166.0
858 166.0
859 166.0
860 167.0
861 168.0
862 168.0
863 170.0
864 171.0
865 175.0
866 217.0
867 221.0
868 223.0
869 225.0
870 226.0
871 227.0
872 229.0
873 230.0
874 231.0
875 231.0
876 232.0
877 233.0
878 234.0
879 235.0
880 236.0
881 237.0
882 238.0
883 238.0
884 240.0
885 240.0
886 242.0
887 243.0
888 244.0
889 246.0
890 247.0
891 249.0
892 250.0
893 252.0
894 253.0
895 254.0
896 255.0
897 256.0
898 257.0
899 257.0
900 258.0
901 259.0
902 259.0
903 260.0
904 260.0
905 261.0
906 261.0
907 262.0
908 262.0
909 263.0
910 263.0
911 264.0
912 264.0
913 265.0
914 265.0
915 266.0
916 266.0
917 267.0
918 267.0
919 268.0
920 268.0
921 269.0
922 269.0
923 270.0
924 270.0
925 271.0
926 271.0
927 272.0
928 272.0
929 273.0
930 273.0
931 274.0
932 274.0
933 275.0
934 275.0
935 276.0
936 276.0
937 277.0
938 278.0
939 278.0
940 279.0
941 279.0
942 280.0
943 280.0
944 281.0
945 281.0
946 282.0
947 283.0
948 283.0
949 284.0
950 284.0
951 285.0
952 286.0
953 286.0
954 287.0
955 288.0
956 289.0
957 289.0
958 290.0
959 291.0
960 293.0
961 294.0
962 296.0
963 300.0
964 305.0
965 316.0
966 367.0
967 373.0
968 377.0
969 380.0
970 382.0
971 384.0
972 385.0
973 386.0
974 387.0
975 388.0
976 389.0
977 390.0
978 391.0
979 391.0
980 392.0
981 393.0
982 393.0
983 394.0
984 395.0
985 396.0
986 396.0
987 397.0
988 398.0
989 398.0
990 399.0
991 400.0
992 401.0
993 401.0
994 402.0
995 403.0
996 404.0
997 405.0
998 406.0
999 408.0
1000 410.0


==> plots/cdfs_per_node/CDF_byzcast_90_loc_node3.txt <==
1 28.0
2 29.0
3 29.0
4 29.0
5 29.0
6 29.0
7 30.0
8 30.0
9 30.0
10 30.0
11 30.0
12 30.0
13 30.0
14 30.0
15 30.0
16 31.0
17 31.0
18 31.0
19 31.0
20 31.0
21 31.0
22 32.0
23 32.0
24 57.0
25 58.0
26 59.0
27 60.0
28 60.0
29 60.0
30 61.0
31 61.0
32 61.0
33 61.0
34 62.0
35 62.0
36 63.0
37 63.0
38 64.0
39 65.0
40 67.0
41 68.0
42 69.0
43 69.0
44 69.0
45 70.0
46 70.0
47 70.0
48 70.0
49 70.0
50 70.0
51 71.0
52 71.0
53 71.0
54 71.0
55 71.0
56 71.0
57 72.0
58 72.0
59 72.0
60 72.0
61 72.0
62 72.0
63 73.0
64 73.0
65 73.0
66 73.0
67 74.0
68 74.0
69 74.0
70 75.0
71 76.0
72 98.0
73 103.0
74 115.0
75 117.0
76 120.0
77 121.0
78 126.0
79 258.0
80 264.0
81 271.0
82 276.0
83 279.0
84 282.0
85 284.0
86 287.0
87 290.0
88 294.0
89 300.0
90 305.0
91 310.0
92 358.0
93 369.0
94 376.0
95 384.0
96 388.0
97 393.0
98 398.0
99 404.0
100 418.0


==> plots/cdfs_per_node/CDF_byzcast_95_loc_node1.txt <==
1 5.0
2 6.0
3 6.0
4 6.0
5 6.0
6 6.0
7 6.0
8 6.0
9 6.0
10 6.0
11 6.0
12 6.0
13 6.0
14 6.0
15 6.0
16 6.0
17 6.0
18 6.0
19 6.0
20 6.0
21 6.0
22 6.0
23 6.0
24 6.0
25 6.0
26 6.0
27 6.0
28 6.0
29 6.0
30 6.0
31 6.0
32 6.0
33 6.0
34 6.0
35 6.0
36 6.0
37 6.0
38 6.0
39 6.0
40 6.0
41 6.0
42 6.0
43 6.0
44 6.0
45 6.0
46 6.0
47 6.0
48 6.0
49 6.0
50 6.0
51 6.0
52 6.0
53 6.0
54 6.0
55 6.0
56 6.0
57 6.0
58 6.0
59 6.0
60 6.0
61 6.0
62 6.0
63 6.0
64 6.0
65 6.0
66 6.0
67 6.0
68 6.0
69 6.0
70 6.0
71 6.0
72 6.0
73 6.0
74 6.0
75 6.0
76 6.0
77 6.0
78 6.0
79 6.0
80 6.0
81 6.0
82 6.0
83 6.0
84 6.0
85 6.0
86 6.0
87 6.0
88 6.0
89 6.0
90 6.0
91 6.0
92 6.0
93 6.0
94 6.0
95 6.0
96 6.0
97 6.0
98 6.0
99 6.0
100 6.0
101 6.0
102 6.0
103 6.0
104 6.0
105 6.0
106 6.0
107 6.0
108 6.0
109 6.0
110 6.0
111 6.0
112 6.0
113 6.0
114 6.0
115 6.0
116 6.0
117 6.0
118 6.0
119 6.0
120 7.0
121 7.0
122 7.0
123 7.0
124 7.0
125 7.0
126 7.0
127 7.0
128 7.0
129 7.0
130 7.0
131 7.0
132 7.0
133 7.0
134 7.0
135 7.0
136 7.0
137 7.0
138 7.0
139 7.0
140 7.0
141 7.0
142 8.0
143 8.0
144 8.0
145 8.0
146 8.0
147 8.0
148 8.0
149 8.0
150 8.0
151 8.0
152 8.0
153 8.0
154 8.0
155 8.0
156 8.0
157 8.0
158 8.0
159 8.0
160 8.0
161 8.0
162 8.0
163 8.0
164 8.0
165 8.0
166 8.0
167 8.0
168 8.0
169 8.0
170 8.0
171 8.0
172 8.0
173 8.0
174 8.0
175 8.0
176 8.0
177 8.0
178 8.0
179 8.0
180 8.0
181 8.0
182 8.0
183 8.0
184 8.0
185 8.0
186 8.0
187 8.0
188 8.0
189 8.0
190 8.0
191 8.0
192 8.0
193 8.0
194 8.0
195 8.0
196 8.0
197 8.0
198 8.0
199 8.0
200 8.0
201 8.0
202 8.0
203 8.0
204 8.0
205 8.0
206 8.0
207 8.0
208 8.0
209 8.0
210 8.0
211 8.0
212 8.0
213 8.0
214 8.0
215 8.0
216 8.0
217 8.0
218 8.0
219 8.0
220 8.0
221 8.0
222 8.0
223 8.0
224 8.0
225 8.0
226 8.0
227 8.0
228 8.0
229 8.0
230 8.0
231 8.0
232 8.0
233 8.0
234 8.0
235 8.0
236 8.0
237 9.0
238 9.0
239 9.0
240 9.0
241 9.0
242 9.0
243 9.0
244 9.0
245 9.0
246 9.0
247 9.0
248 9.0
249 9.0
250 9.0
251 9.0
252 9.0
253 9.0
254 9.0
255 9.0
256 9.0
257 9.0
258 9.0
259 9.0
260 9.0
261 9.0
262 9.0
263 9.0
264 9.0
265 9.0
266 9.0
267 9.0
268 9.0
269 9.0
270 9.0
271 9.0
272 9.0
273 9.0
274 9.0
275 9.0
276 9.0
277 9.0
278 9.0
279 9.0
280 9.0
281 9.0
282 9.0
283 9.0
284 9.0
285 9.0
286 9.0
287 9.0
288 9.0
289 9.0
290 9.0
291 9.0
292 9.0
293 9.0
294 9.0
295 9.0
296 9.0
297 9.0
298 9.0
299 9.0
300 9.0
301 9.0
302 9.0
303 9.0
304 9.0
305 9.0
306 9.0
307 9.0
308 9.0
309 9.0
310 9.0
311 9.0
312 9.0
313 9.0
314 9.0
315 9.0
316 9.0
317 9.0
318 9.0
319 9.0
320 9.0
321 9.0
322 9.0
323 9.0
324 9.0
325 9.0
326 9.0
327 9.0
328 9.0
329 9.0
330 9.0
331 9.0
332 9.0
333 9.0
334 9.0
335 9.0
336 9.0
337 9.0
338 9.0
339 9.0
340 9.0
341 9.0
342 9.0
343 9.0
344 9.0
345 9.0
346 9.0
347 9.0
348 9.0
349 9.0
350 9.0
351 9.0
352 9.0
353 9.0
354 9.0
355 9.0
356 9.0
357 9.0
358 9.0
359 9.0
360 9.0
361 9.0
362 9.0
363 9.0
364 9.0
365 9.0
366 9.0
367 9.0
368 9.0
369 9.0
370 9.0
371 9.0
372 9.0
373 9.0
374 9.0
375 9.0
376 9.0
377 9.0
378 9.0
379 9.0
380 9.0
381 9.0
382 9.0
383 9.0
384 9.0
385 9.0
386 9.0
387 9.0
388 9.0
389 9.0
390 9.0
391 9.0
392 9.0
393 9.0
394 9.0
395 9.0
396 9.0
397 9.0
398 9.0
399 9.0
400 9.0
401 9.0
402 9.0
403 9.0
404 9.0
405 9.0
406 9.0
407 9.0
408 9.0
409 9.0
410 9.0
411 9.0
412 9.0
413 9.0
414 9.0
415 9.0
416 9.0
417 9.0
418 9.0
419 10.0
420 10.0
421 10.0
422 10.0
423 10.0
424 10.0
425 10.0
426 10.0
427 10.0
428 10.0
429 10.0
430 10.0
431 10.0
432 10.0
433 10.0
434 10.0
435 10.0
436 10.0
437 10.0
438 10.0
439 10.0
440 10.0
441 11.0
442 11.0
443 13.0
444 23.0
445 25.0
446 25.0
447 25.0
448 25.0
449 26.0
450 26.0
451 26.0
452 26.0
453 26.0
454 26.0
455 27.0
456 27.0
457 27.0
458 27.0
459 29.0
460 36.0
461 36.0
462 37.0
463 37.0
464 37.0
465 37.0
466 37.0
467 37.0
468 37.0
469 37.0
470 38.0
471 38.0
472 38.0
473 38.0
474 38.0
475 38.0
476 38.0
477 38.0
478 38.0
479 38.0
480 38.0
481 38.0
482 38.0
483 38.0
484 38.0
485 38.0
486 38.0
487 38.0
488 38.0
489 38.0
490 38.0
491 38.0
492 38.0
493 39.0
494 39.0
495 39.0
496 39.0
497 39.0
498 39.0
499 39.0
500 39.0
501 39.0
502 39.0
503 39.0
504 39.0
505 39.0
506 39.0
507 39.0
508 39.0
509 39.0
510 39.0
511 39.0
512 39.0
513 39.0
514 39.0
515 39.0
516 39.0
517 39.0
518 39.0
519 39.0
520 39.0
521 39.0
522 39.0
523 39.0
524 39.0
525 39.0
526 39.0
527 39.0
528 39.0
529 39.0
530 39.0
531 39.0
532 39.0
533 40.0
534 40.0
535 40.0
536 40.0
537 40.0
538 40.0
539 40.0
540 40.0
541 40.0
542 40.0
543 40.0
544 40.0
545 40.0
546 40.0
547 40.0
548 40.0
549 40.0
550 40.0
551 40.0
552 40.0
553 40.0
554 40.0
555 40.0
556 40.0
557 40.0
558 40.0
559 40.0
560 40.0
561 40.0
562 40.0
563 40.0
564 40.0
565 40.0
566 40.0
567 40.0
568 40.0
569 40.0
570 40.0
571 40.0
572 40.0
573 40.0
574 40.0
575 40.0
576 41.0
577 41.0
578 41.0
579 41.0
580 41.0
581 41.0
582 41.0
583 41.0
584 41.0
585 41.0
586 41.0
587 41.0
588 41.0
589 41.0
590 41.0
591 41.0
592 41.0
593 41.0
594 41.0
595 41.0
596 41.0
597 41.0
598 41.0
599 41.0
600 41.0
601 41.0
602 41.0
603 41.0
604 41.0
605 41.0
606 41.0
607 41.0
608 42.0
609 42.0
610 42.0
611 42.0
612 42.0
613 42.0
614 42.0
615 42.0
616 42.0
617 42.0
618 42.0
619 42.0
620 42.0
621 42.0
622 42.0
623 42.0
624 42.0
625 42.0
626 42.0
627 43.0
628 43.0
629 43.0
630 43.0
631 43.0
632 43.0
633 43.0
634 43.0
635 43.0
636 43.0
637 43.0
638 43.0
639 43.0
640 43.0
641 43.0
642 43.0
643 43.0
644 43.0
645 44.0
646 44.0
647 44.0
648 44.0
649 44.0
650 44.0
651 44.0
652 44.0
653 44.0
654 44.0
655 44.0
656 44.0
657 44.0
658 44.0
659 44.0
660 44.0
661 44.0
662 44.0
663 44.0
664 44.0
665 44.0
666 44.0
667 44.0
668 44.0
669 44.0
670 44.0
671 44.0
672 45.0
673 45.0
674 45.0
675 45.0
676 45.0
677 45.0
678 45.0
679 45.0
680 45.0
681 45.0
682 45.0
683 45.0
684 45.0
685 45.0
686 45.0
687 45.0
688 45.0
689 45.0
690 45.0
691 45.0
692 45.0
693 45.0
694 45.0
695 45.0
696 45.0
697 45.0
698 45.0
699 45.0
700 45.0
701 45.0
702 45.0
703 45.0
704 45.0
705 45.0
706 46.0
707 46.0
708 46.0
709 46.0
710 46.0
711 46.0
712 46.0
713 46.0
714 46.0
715 46.0
716 46.0
717 46.0
718 46.0
719 46.0
720 46.0
721 46.0
722 46.0
723 46.0
724 46.0
725 46.0
726 46.0
727 46.0
728 46.0
729 46.0
730 46.0
731 46.0
732 46.0
733 46.0
734 46.0
735 46.0
736 46.0
737 46.0
738 47.0
739 47.0
740 47.0
741 47.0
742 47.0
743 47.0
744 47.0
745 47.0
746 47.0
747 47.0
748 47.0
749 47.0
750 47.0
751 47.0
752 47.0
753 47.0
754 47.0
755 47.0
756 47.0
757 48.0
758 48.0
759 48.0
760 48.0
761 48.0
762 48.0
763 48.0
764 48.0
765 49.0
766 49.0
767 49.0
768 55.0
769 61.0
770 61.0
771 62.0
772 62.0
773 63.0
774 63.0
775 64.0
776 64.0
777 64.0
778 65.0
779 65.0
780 66.0
781 66.0
782 67.0
783 68.0
784 110.0
785 111.0
786 112.0
787 113.0
788 114.0
789 114.0
790 115.0
791 115.0
792 116.0
793 116.0
794 117.0
795 117.0
796 118.0
797 118.0
798 119.0
799 120.0
800 121.0
801 123.0
802 137.0
803 139.0
804 140.0
805 141.0
806 142.0
807 142.0
808 143.0
809 143.0
810 144.0
811 144.0
812 144.0
813 145.0
814 145.0
815 145.0
816 146.0
817 146.0
818 146.0
819 147.0
820 147.0
821 147.0
822 147.0
823 147.0
824 148.0
825 148.0
826 148.0
827 148.0
828 148.0
829 149.0
830 149.0
831 149.0
832 149.0
833 150.0
834 150.0
835 150.0
836 150.0
837 150.0
838 151.0
839 151.0
840 151.0
841 151.0
842 151.0
843 152.0
844 152.0
845 152.0
846 152.0
847 152.0
848 153.0
849 153.0
850 153.0
851 153.0
852 154.0
853 154.0
854 154.0
855 154.0
856 154.0
857 155.0
858 155.0
859 155.0
860 155.0
861 155.0
862 156.0
863 156.0
864 156.0
865 156.0
866 157.0
867 157.0
868 157.0
869 157.0
870 157.0
871 158.0
872 158.0
873 158.0
874 158.0
875 159.0
876 159.0
877 159.0
878 159.0
879 160.0
880 160.0
881 160.0
882 161.0
883 161.0
884 161.0
885 162.0
886 162.0
887 163.0
888 163.0
889 164.0
890 164.0
891 165.0
892 166.0
893 169.0
894 213.0
895 217.0
896 220.0
897 221.0
898 223.0
899 224.0
900 225.0
901 226.0
902 227.0
903 228.0
904 229.0
905 229.0
906 230.0
907 231.0
908 232.0
909 232.0
910 233.0
911 234.0
912 235.0
913 235.0
914 236.0
915 237.0
916 238.0
917 240.0
918 241.0
919 243.0
920 244.0
921 246.0
922 248.0
923 250.0
924 251.0
925 252.0
926 253.0
927 254.0
928 255.0
929 255.0
930 256.0
931 257.0
932 257.0
933 258.0
934 258.0
935 259.0
936 259.0
937 260.0
938 260.0
939 260.0
940 261.0
941 261.0
942 262.0
943 262.0
944 262.0
945 263.0
946 263.0
947 264.0
948 264.0
949 264.0
950 265.0
951 265.0
952 266.0
953 266.0
954 266.0
955 267.0
956 267.0
957 268.0
958 268.0
959 268.0
960 269.0
961 269.0
962 270.0
963 270.0
964 271.0
965 271.0
966 272.0
967 272.0
968 273.0
969 274.0
970 274.0
971 275.0
972 276.0
973 277.0
974 278.0
975 278.0
976 280.0
977 281.0
978 283.0
979 286.0
980 289.0
981 292.0
982 294.0
983 296.0
984 297.0
985 299.0
986 300.0
987 301.0
988 302.0
989 304.0
990 305.0
991 306.0
992 308.0
993 310.0
994 312.0
995 314.0
996 317.0
997 322.0
998 366.0
999 383.0
1000 403.0


==> plots/cdfs_per_node/CDF_byzcast_95_loc_node2.txt <==
1 27.0
2 28.0
3 28.0
4 28.0
5 28.0
6 28.0
7 28.0
8 28.0
9 28.0
10 28.0
11 28.0
12 28.0
13 29.0
14 29.0
15 29.0
16 29.0
17 29.0
18 29.0
19 29.0
20 29.0
21 29.0
22 29.0
23 29.0
24 29.0
25 29.0
26 29.0
27 29.0
28 29.0
29 29.0
30 29.0
31 29.0
32 29.0
33 29.0
34 29.0
35 29.0
36 29.0
37 29.0
38 29.0
39 29.0
40 29.0
41 29.0
42 29.0
43 29.0
44 29.0
45 29.0
46 29.0
47 29.0
48 29.0
49 29.0
50 29.0
51 29.0
52 29.0
53 29.0
54 29.0
55 29.0
56 29.0
57 29.0
58 29.0
59 29.0
60 29.0
61 30.0
62 30.0
63 30.0
64 30.0
65 30.0
66 30.0
67 30.0
68 30.0
69 30.0
70 30.0
71 30.0
72 30.0
73 30.0
74 30.0
75 30.0
76 30.0
77 30.0
78 30.0
79 30.0
80 30.0
81 30.0
82 30.0
83 30.0
84 30.0
85 30.0
86 30.0
87 30.0
88 30.0
89 30.0
90 30.0
91 30.0
92 30.0
93 30.0
94 30.0
95 30.0
96 30.0
97 30.0
98 30.0
99 30.0
100 30.0
101 30.0
102 30.0
103 30.0
104 30.0
105 30.0
106 30.0
107 30.0
108 30.0
109 30.0
110 30.0
111 30.0
112 30.0
113 30.0
114 30.0
115 30.0
116 30.0
117 30.0
118 30.0
119 30.0
120 30.0
121 30.0
122 30.0
123 30.0
124 30.0
125 30.0
126 30.0
127 30.0
128 30.0
129 30.0
130 30.0
131 30.0
132 30.0
133 30.0
134 30.0
135 30.0
136 30.0
137 30.0
138 30.0
139 30.0
140 30.0
141 30.0
142 30.0
143 30.0
144 30.0
145 30.0
146 30.0
147 30.0
148 30.0
149 30.0
150 30.0
151 30.0
152 31.0
153 31.0
154 31.0
155 31.0
156 31.0
157 31.0
158 31.0
159 31.0
160 31.0
161 31.0
162 31.0
163 31.0
164 31.0
165 31.0
166 31.0
167 31.0
168 31.0
169 31.0
170 31.0
171 31.0
172 31.0
173 31.0
174 31.0
175 31.0
176 31.0
177 31.0
178 31.0
179 31.0
180 31.0
181 31.0
182 31.0
183 31.0
184 31.0
185 31.0
186 31.0
187 31.0
188 31.0
189 31.0
190 31.0
191 31.0
192 31.0
193 31.0
194 31.0
195 31.0
196 31.0
197 31.0
198 31.0
199 31.0
200 31.0
201 31.0
202 31.0
203 31.0
204 31.0
205 31.0
206 31.0
207 31.0
208 31.0
209 31.0
210 31.0
211 31.0
212 31.0
213 31.0
214 32.0
215 32.0
216 32.0
217 32.0
218 32.0
219 32.0
220 32.0
221 32.0
222 32.0
223 32.0
224 32.0
225 32.0
226 32.0
227 32.0
228 32.0
229 32.0
230 33.0
231 33.0
232 36.0
233 39.0
234 40.0
235 40.0
236 40.0
237 40.0
238 41.0
239 41.0
240 41.0
241 41.0
242 41.0
243 41.0
244 41.0
245 41.0
246 41.0
247 41.0
248 41.0
249 41.0
250 41.0
251 41.0
252 41.0
253 41.0
254 42.0
255 42.0
256 42.0
257 42.0
258 42.0
259 42.0
260 42.0
261 42.0
262 42.0
263 42.0
264 42.0
265 42.0
266 42.0
267 42.0
268 42.0
269 42.0
270 42.0
271 42.0
272 42.0
273 42.0
274 42.0
275 42.0
276 42.0
277 42.0
278 42.0
279 42.0
280 42.0
281 42.0
282 42.0
283 42.0
284 42.0
285 42.0
286 42.0
287 42.0
288 42.0
289 42.0
290 43.0
291 43.0
292 43.0
293 43.0
294 43.0
295 43.0
296 43.0
297 43.0
298 43.0
299 43.0
300 43.0
301 43.0
302 43.0
303 43.0
304 43.0
305 43.0
306 43.0
307 43.0
308 43.0
309 43.0
310 43.0
311 43.0
312 43.0
313 43.0
314 43.0
315 43.0
316 43.0
317 43.0
318 43.0
319 43.0
320 43.0
321 43.0
322 43.0
323 43.0
324 43.0
325 43.0
326 43.0
327 43.0
328 43.0
329 43.0
330 43.0
331 43.0
332 43.0
333 43.0
334 43.0
335 43.0
336 43.0
337 43.0
338 43.0
339 43.0
340 44.0
341 44.0
342 44.0
343 44.0
344 44.0
345 44.0
346 44.0
347 44.0
348 44.0
349 44.0
350 44.0
351 44.0
352 44.0
353 44.0
354 44.0
355 44.0
356 44.0
357 44.0
358 44.0
359 44.0
360 44.0
361 44.0
362 44.0
363 44.0
364 44.0
365 44.0
366 44.0
367 44.0
368 44.0
369 44.0
370 44.0
371 44.0
372 44.0
373 44.0
374 44.0
375 44.0
376 44.0
377 44.0
378 44.0
379 44.0
380 44.0
381 44.0
382 44.0
383 44.0
384 44.0
385 44.0
386 44.0
387 45.0
388 45.0
389 45.0
390 45.0
391 45.0
392 45.0
393 45.0
394 45.0
395 45.0
396 45.0
397 45.0
398 45.0
399 45.0
400 45.0
401 45.0
402 45.0
403 45.0
404 45.0
405 45.0
406 45.0
407 45.0
408 45.0
409 45.0
410 45.0
411 45.0
412 45.0
413 45.0
414 45.0
415 45.0
416 45.0
417 45.0
418 45.0
419 46.0
420 46.0
421 46.0
422 46.0
423 46.0
424 46.0
425 46.0
426 46.0
427 46.0
428 46.0
429 46.0
430 46.0
431 46.0
432 46.0
433 46.0
434 46.0
435 46.0
436 46.0
437 46.0
438 46.0
439 46.0
440 46.0
441 46.0
442 46.0
443 46.0
444 46.0
445 46.0
446 46.0
447 46.0
448 46.0
449 46.0
450 47.0
451 47.0
452 47.0
453 47.0
454 47.0
455 47.0
456 47.0
457 47.0
458 47.0
459 47.0
460 47.0
461 47.0
462 47.0
463 47.0
464 47.0
465 47.0
466 47.0
467 47.0
468 47.0
469 47.0
470 47.0
471 47.0
472 47.0
473 47.0
474 47.0
475 47.0
476 47.0
477 47.0
478 47.0
479 47.0
480 47.0
481 47.0
482 47.0
483 47.0
484 47.0
485 47.0
486 47.0
487 47.0
488 47.0
489 47.0
490 47.0
491 47.0
492 47.0
493 47.0
494 47.0
495 47.0
496 47.0
497 47.0
498 47.0
499 47.0
500 47.0
501 47.0
502 47.0
503 48.0
504 48.0
505 48.0
506 48.0
507 48.0
508 48.0
509 48.0
510 48.0
511 48.0
512 48.0
513 48.0
514 48.0
515 48.0
516 48.0
517 48.0
518 48.0
519 48.0
520 48.0
521 48.0
522 48.0
523 48.0
524 48.0
525 48.0
526 48.0
527 48.0
528 48.0
529 48.0
530 48.0
531 48.0
532 48.0
533 48.0
534 48.0
535 48.0
536 48.0
537 48.0
538 48.0
539 48.0
540 48.0
541 48.0
542 48.0
543 48.0
544 48.0
545 48.0
546 48.0
547 48.0
548 48.0
549 48.0
550 48.0
551 48.0
552 48.0
553 48.0
554 48.0
555 48.0
556 48.0
557 48.0
558 48.0
559 48.0
560 48.0
561 48.0
562 48.0
563 48.0
564 48.0
565 48.0
566 48.0
567 48.0
568 48.0
569 48.0
570 48.0
571 48.0
572 49.0
573 49.0
574 49.0
575 49.0
576 49.0
577 49.0
578 49.0
579 49.0
580 49.0
581 49.0
582 49.0
583 49.0
584 49.0
585 49.0
586 49.0
587 49.0
588 49.0
589 49.0
590 49.0
591 49.0
592 49.0
593 49.0
594 49.0
595 49.0
596 49.0
597 49.0
598 49.0
599 49.0
600 49.0
601 49.0
602 49.0
603 49.0
604 49.0
605 49.0
606 49.0
607 49.0
608 49.0
609 49.0
610 49.0
611 49.0
612 49.0
613 49.0
614 49.0
615 49.0
616 49.0
617 49.0
618 49.0
619 49.0
620 49.0
621 49.0
622 49.0
623 49.0
624 49.0
625 49.0
626 49.0
627 49.0
628 49.0
629 49.0
630 49.0
631 49.0
632 49.0
633 49.0
634 49.0
635 50.0
636 50.0
637 50.0
638 50.0
639 50.0
640 50.0
641 50.0
642 50.0
643 50.0
644 50.0
645 50.0
646 50.0
647 50.0
648 50.0
649 50.0
650 50.0
651 50.0
652 50.0
653 50.0
654 50.0
655 50.0
656 50.0
657 50.0
658 50.0
659 50.0
660 50.0
661 50.0
662 50.0
663 50.0
664 50.0
665 50.0
666 50.0
667 50.0
668 50.0
669 50.0
670 50.0
671 50.0
672 50.0
673 50.0
674 50.0
675 51.0
676 51.0
677 51.0
678 51.0
679 51.0
680 51.0
681 51.0
682 51.0
683 51.0
684 51.0
685 51.0
686 51.0
687 51.0
688 51.0
689 51.0
690 51.0
691 51.0
692 51.0
693 52.0
694 52.0
695 52.0
696 52.0
697 53.0
698 53.0
699 58.0
700 59.0
701 60.0
702 60.0
703 61.0
704 61.0
705 62.0
706 63.0
707 63.0
708 65.0
709 66.0
710 67.0
711 68.0
712 68.0
713 69.0
714 69.0
715 70.0
716 70.0
717 70.0
718 71.0
719 71.0
720 72.0
721 73.0
722 74.0
723 106.0
724 110.0
725 112.0
726 112.0
727 113.0
728 113.0
729 114.0
730 114.0
731 114.0
732 115.0
733 115.0
734 115.0
735 115.0
736 116.0
737 116.0
738 116.0
739 116.0
740 117.0
741 117.0
742 117.0
743 117.0
744 117.0
745 117.0
746 118.0
747 118.0
748 118.0
749 118.0
750 118.0
751 118.0
752 119.0
753 119.0
754 119.0
755 119.0
756 119.0
757 120.0
758 120.0
759 120.0
760 120.0
761 120.0
762 121.0
763 121.0
764 121.0
765 121.0
766 121.0
767 122.0
768 122.0
769 122.0
770 123.0
771 123.0
772 123.0
773 124.0
774 124.0
775 125.0
776 126.0
777 127.0
778 137.0
779 139.0
780 141.0
781 142.0
782 142.0
783 143.0
784 143.0
785 144.0
786 144.0
787 145.0
788 145.0
789 145.0
790 146.0
791 146.0
792 146.0
793 146.0
794 147.0
795 147.0
796 147.0
797 147.0
798 148.0
799 148.0
800 148.0
801 149.0
802 149.0
803 149.0
804 149.0
805 150.0
806 150.0
807 150.0
808 150.0
809 151.0
810 151.0
811 151.0
812 151.0
813 152.0
814 152.0
815 152.0
816 152.0
817 153.0
818 153.0
819 153.0
820 154.0
821 154.0
822 154.0
823 155.0
824 155.0
825 155.0
826 155.0
827 156.0
828 156.0
829 156.0
830 157.0
831 157.0
832 157.0
833 157.0
834 158.0
835 158.0
836 158.0
837 159.0
838 159.0
839 159.0
840 159.0
841 160.0
842 160.0
843 160.0
844 160.0
845 161.0
846 161.0
847 161.0
848 161.0
849 162.0
850 162.0
851 162.0
852 162.0
853 163.0
854 163.0
855 163.0
856 164.0
857 164.0
858 164.0
859 165.0
860 165.0
861 165.0
862 166.0
863 166.0
864 167.0
865 167.0
866 168.0
867 170.0
868 172.0
869 212.0
870 220.0
871 222.0
872 224.0
873 226.0
874 227.0
875 228.0
876 229.0
877 230.0
878 231.0
879 232.0
880 233.0
881 233.0
882 234.0
883 235.0
884 236.0
885 237.0
886 237.0
887 238.0
888 239.0
889 240.0
890 240.0
891 241.0
892 242.0
893 243.0
894 245.0
895 246.0
896 247.0
897 249.0
898 251.0
899 252.0
900 253.0
901 254.0
902 255.0
903 256.0
904 257.0
905 258.0
906 258.0
907 259.0
908 260.0
909 260.0
910 261.0
911 261.0
912 262.0
913 262.0
914 263.0
915 263.0
916 264.0
917 265.0
918 265.0
919 266.0
920 266.0
921 267.0
922 267.0
923 268.0
924 268.0
925 269.0
926 270.0
927 270.0
928 271.0
929 272.0
930 272.0
931 273.0
932 273.0
933 274.0
934 275.0
935 276.0
936 276.0
937 277.0
938 277.0
939 278.0
940 279.0
941 279.0
942 280.0
943 280.0
944 281.0
945 282.0
946 282.0
947 283.0
948 284.0
949 284.0
950 285.0
951 286.0
952 286.0
953 287.0
954 288.0
955 289.0
956 290.0
957 291.0
958 292.0
959 294.0
960 297.0
961 301.0
962 346.0
963 371.0
964 376.0
965 379.0
966 382.0
967 383.0
968 384.0
969 386.0
970 387.0
971 388.0
972 389.0
973 389.0
974 390.0
975 391.0
976 392.0
977 393.0
978 393.0
979 394.0
980 394.0
981 395.0
982 396.0
983 397.0
984 397.0
985 398.0
986 399.0
987 399.0
988 400.0
989 401.0
990 401.0
991 402.0
992 403.0
993 404.0
994 405.0
995 406.0
996 408.0
997 409.0
998 412.0
999 415.0
1000 483.0


==> plots/cdfs_per_node/CDF_byzcast_95_loc_node3.txt <==
1 28.0
2 29.0
3 29.0
4 29.0
5 29.0
6 29.0
7 30.0
8 30.0
9 30.0
10 30.0
11 30.0
12 30.0
13 30.0
14 30.0
15 31.0
16 31.0
17 31.0
18 31.0
19 31.0
20 31.0
21 31.0
22 32.0
23 32.0
24 58.0
25 58.0
26 59.0
27 60.0
28 60.0
29 60.0
30 61.0
31 61.0
32 61.0
33 62.0
34 62.0
35 62.0
36 63.0
37 63.0
38 64.0
39 65.0
40 68.0
41 68.0
42 69.0
43 69.0
44 69.0
45 70.0
46 70.0
47 70.0
48 70.0
49 70.0
50 70.0
51 71.0
52 71.0
53 71.0
54 71.0
55 71.0
56 72.0
57 72.0
58 72.0
59 72.0
60 72.0
61 72.0
62 72.0
63 73.0
64 73.0
65 73.0
66 73.0
67 73.0
68 74.0
69 74.0
70 75.0
71 95.0
72 111.0
73 115.0
74 117.0
75 119.0
76 120.0
77 122.0
78 246.0
79 260.0
80 268.0
81 274.0
82 278.0
83 281.0
84 283.0
85 285.0
86 287.0
87 291.0
88 294.0
89 298.0
90 302.0
91 305.0
92 309.0
93 345.0
94 365.0
95 373.0
96 379.0
97 386.0
98 392.0
99 396.0
100 402.0


==> plots/cdfs_per_node/CDF_byzcast_99_loc_node1.txt <==
1 5.0
2 6.0
3 6.0
4 6.0
5 6.0
6 6.0
7 6.0
8 6.0
9 6.0
10 6.0
11 6.0
12 6.0
13 6.0
14 6.0
15 6.0
16 6.0
17 6.0
18 6.0
19 6.0
20 6.0
21 6.0
22 6.0
23 6.0
24 6.0
25 6.0
26 6.0
27 6.0
28 6.0
29 6.0
30 6.0
31 6.0
32 6.0
33 6.0
34 6.0
35 6.0
36 6.0
37 6.0
38 6.0
39 6.0
40 6.0
41 6.0
42 6.0
43 6.0
44 6.0
45 6.0
46 6.0
47 6.0
48 6.0
49 6.0
50 6.0
51 6.0
52 6.0
53 6.0
54 6.0
55 6.0
56 6.0
57 6.0
58 6.0
59 6.0
60 6.0
61 6.0
62 6.0
63 6.0
64 6.0
65 6.0
66 6.0
67 6.0
68 6.0
69 6.0
70 6.0
71 6.0
72 6.0
73 6.0
74 6.0
75 6.0
76 6.0
77 6.0
78 6.0
79 6.0
80 6.0
81 6.0
82 6.0
83 6.0
84 6.0
85 6.0
86 6.0
87 6.0
88 6.0
89 6.0
90 6.0
91 6.0
92 6.0
93 6.0
94 6.0
95 6.0
96 6.0
97 6.0
98 6.0
99 6.0
100 6.0
101 6.0
102 6.0
103 6.0
104 6.0
105 6.0
106 6.0
107 6.0
108 6.0
109 6.0
110 6.0
111 6.0
112 6.0
113 6.0
114 6.0
115 6.0
116 6.0
117 6.0
118 6.0
119 6.0
120 6.0
121 6.0
122 6.0
123 6.0
124 6.0
125 7.0
126 7.0
127 7.0
128 7.0
129 7.0
130 7.0
131 7.0
132 7.0
133 7.0
134 7.0
135 7.0
136 7.0
137 7.0
138 7.0
139 7.0
140 7.0
141 7.0
142 7.0
143 7.0
144 7.0
145 7.0
146 7.0
147 7.0
148 7.0
149 7.0
150 8.0
151 8.0
152 8.0
153 8.0
154 8.0
155 8.0
156 8.0
157 8.0
158 8.0
159 8.0
160 8.0
161 8.0
162 8.0
163 8.0
164 8.0
165 8.0
166 8.0
167 8.0
168 8.0
169 8.0
170 8.0
171 8.0
172 8.0
173 8.0
174 8.0
175 8.0
176 8.0
177 8.0
178 8.0
179 8.0
180 8.0
181 8.0
182 8.0
183 8.0
184 8.0
185 8.0
186 8.0
187 8.0
188 8.0
189 8.0
190 8.0
191 8.0
192 8.0
193 8.0
194 8.0
195 8.0
196 8.0
197 8.0
198 8.0
199 8.0
200 8.0
201 8.0
202 8.0
203 8.0
204 8.0
205 8.0
206 8.0
207 8.0
208 8.0
209 8.0
210 8.0
211 8.0
212 8.0
213 8.0
214 8.0
215 8.0
216 8.0
217 8.0
218 8.0
219 8.0
220 8.0
221 8.0
222 8.0
223 8.0
224 8.0
225 8.0
226 8.0
227 8.0
228 8.0
229 8.0
230 8.0
231 8.0
232 8.0
233 8.0
234 8.0
235 8.0
236 8.0
237 8.0
238 8.0
239 8.0
240 8.0
241 8.0
242 8.0
243 8.0
244 8.0
245 8.0
246 8.0
247 8.0
248 8.0
249 8.0
250 8.0
251 8.0
252 9.0
253 9.0
254 9.0
255 9.0
256 9.0
257 9.0
258 9.0
259 9.0
260 9.0
261 9.0
262 9.0
263 9.0
264 9.0
265 9.0
266 9.0
267 9.0
268 9.0
269 9.0
270 9.0
271 9.0
272 9.0
273 9.0
274 9.0
275 9.0
276 9.0
277 9.0
278 9.0
279 9.0
280 9.0
281 9.0
282 9.0
283 9.0
284 9.0
285 9.0
286 9.0
287 9.0
288 9.0
289 9.0
290 9.0
291 9.0
292 9.0
293 9.0
294 9.0
295 9.0
296 9.0
297 9.0
298 9.0
299 9.0
300 9.0
301 9.0
302 9.0
303 9.0
304 9.0
305 9.0
306 9.0
307 9.0
308 9.0
309 9.0
310 9.0
311 9.0
312 9.0
313 9.0
314 9.0
315 9.0
316 9.0
317 9.0
318 9.0
319 9.0
320 9.0
321 9.0
322 9.0
323 9.0
324 9.0
325 9.0
326 9.0
327 9.0
328 9.0
329 9.0
330 9.0
331 9.0
332 9.0
333 9.0
334 9.0
335 9.0
336 9.0
337 9.0
338 9.0
339 9.0
340 9.0
341 9.0
342 9.0
343 9.0
344 9.0
345 9.0
346 9.0
347 9.0
348 9.0
349 9.0
350 9.0
351 9.0
352 9.0
353 9.0
354 9.0
355 9.0
356 9.0
357 9.0
358 9.0
359 9.0
360 9.0
361 9.0
362 9.0
363 9.0
364 9.0
365 9.0
366 9.0
367 9.0
368 9.0
369 9.0
370 9.0
371 9.0
372 9.0
373 9.0
374 9.0
375 9.0
376 9.0
377 9.0
378 9.0
379 9.0
380 9.0
381 9.0
382 9.0
383 9.0
384 9.0
385 9.0
386 9.0
387 9.0
388 9.0
389 9.0
390 9.0
391 9.0
392 9.0
393 9.0
394 9.0
395 9.0
396 9.0
397 9.0
398 9.0
399 9.0
400 9.0
401 9.0
402 9.0
403 9.0
404 9.0
405 9.0
406 9.0
407 9.0
408 9.0
409 9.0
410 9.0
411 9.0
412 9.0
413 9.0
414 9.0
415 9.0
416 9.0
417 9.0
418 9.0
419 9.0
420 9.0
421 9.0
422 9.0
423 9.0
424 9.0
425 9.0
426 9.0
427 9.0
428 9.0
429 9.0
430 9.0
431 9.0
432 10.0
433 10.0
434 10.0
435 10.0
436 10.0
437 10.0
438 10.0
439 10.0
440 10.0
441 10.0
442 10.0
443 10.0
444 10.0
445 10.0
446 10.0
447 10.0
448 10.0
449 10.0
450 10.0
451 10.0
452 10.0
453 11.0
454 12.0
455 22.0
456 25.0
457 26.0
458 27.0
459 36.0
460 36.0
461 37.0
462 37.0
463 37.0
464 37.0
465 37.0
466 37.0
467 37.0
468 37.0
469 38.0
470 38.0
471 38.0
472 38.0
473 38.0
474 38.0
475 38.0
476 38.0
477 38.0
478 38.0
479 38.0
480 38.0
481 38.0
482 38.0
483 38.0
484 38.0
485 38.0
486 38.0
487 38.0
488 38.0
489 38.0
490 38.0
491 38.0
492 38.0
493 39.0
494 39.0
495 39.0
496 39.0
497 39.0
498 39.0
499 39.0
500 39.0
501 39.0
502 39.0
503 39.0
504 39.0
505 39.0
506 39.0
507 39.0
508 39.0
509 39.0
510 39.0
511 39.0
512 39.0
513 39.0
514 39.0
515 39.0
516 39.0
517 39.0
518 39.0
519 39.0
520 39.0
521 39.0
522 39.0
523 39.0
524 39.0
525 39.0
526 39.0
527 39.0
528 39.0
529 39.0
530 39.0
531 39.0
532 39.0
533 39.0
534 39.0
535 39.0
536 40.0
537 40.0
538 40.0
539 40.0
540 40.0
541 40.0
542 40.0
543 40.0
544 40.0
545 40.0
546 40.0
547 40.0
548 40.0
549 40.0
550 40.0
551 40.0
552 40.0
553 40.0
554 40.0
555 40.0
556 40.0
557 40.0
558 40.0
559 40.0
560 40.0
561 40.0
562 40.0
563 40.0
564 40.0
565 40.0
566 40.0
567 40.0
568 40.0
569 40.0
570 40.0
571 40.0
572 40.0
573 40.0
574 40.0
575 40.0
576 40.0
577 40.0
578 40.0
579 40.0
580 40.0
581 40.0
582 41.0
583 41.0
584 41.0
585 41.0
586 41.0
587 41.0
588 41.0
589 41.0
590 41.0
591 41.0
592 41.0
593 41.0
594 41.0
595 41.0
596 41.0
597 41.0
598 41.0
599 41.0
600 41.0
601 41.0
602 41.0
603 41.0
604 41.0
605 41.0
606 41.0
607 41.0
608 41.0
609 41.0
610 41.0
611 41.0
612 41.0
613 41.0
614 42.0
615 42.0
616 42.0
617 42.0
618 42.0
619 42.0
620 42.0
621 42.0
622 42.0
623 42.0
624 42.0
625 42.0
626 42.0
627 42.0
628 42.0
629 42.0
630 42.0
631 42.0
632 43.0
633 43.0
634 43.0
635 43.0
636 43.0
637 43.0
638 43.0
639 43.0
640 43.0
641 43.0
642 43.0
643 43.0
644 43.0
645 43.0
646 43.0
647 43.0
648 43.0
649 44.0
650 44.0
651 44.0
652 44.0
653 44.0
654 44.0
655 44.0
656 44.0
657 44.0
658 44.0
659 44.0
660 44.0
661 44.0
662 44.0
663 44.0
664 44.0
665 44.0
666 44.0
667 44.0
668 44.0
669 44.0
670 44.0
671 44.0
672 44.0
673 44.0
674 44.0
675 44.0
676 44.0
677 45.0
678 45.0
679 45.0
680 45.0
681 45.0
682 45.0
683 45.0
684 45.0
685 45.0
686 45.0
687 45.0
688 45.0
689 45.0
690 45.0
691 45.0
692 45.0
693 45.0
694 45.0
695 45.0
696 45.0
697 45.0
698 45.0
699 45.0
700 45.0
701 45.0
702 45.0
703 45.0
704 45.0
705 45.0
706 45.0
707 45.0
708 45.0
709 45.0
710 45.0
711 45.0
712 45.0
713 46.0
714 46.0
715 46.0
716 46.0
717 46.0
718 46.0
719 46.0
720 46.0
721 46.0
722 46.0
723 46.0
724 46.0
725 46.0
726 46.0
727 46.0
728 46.0
729 46.0
730 46.0
731 46.0
732 46.0
733 46.0
734 46.0
735 46.0
736 46.0
737 46.0
738 46.0
739 46.0
740 46.0
741 46.0
742 46.0
743 46.0
744 46.0
745 46.0
746 46.0
747 47.0
748 47.0
749 47.0
750 47.0
751 47.0
752 47.0
753 47.0
754 47.0
755 47.0
756 47.0
757 47.0
758 47.0
759 47.0
760 47.0
761 47.0
762 47.0
763 47.0
764 47.0
765 47.0
766 47.0
767 47.0
768 48.0
769 48.0
770 48.0
771 48.0
772 48.0
773 48.0
774 48.0
775 48.0
776 48.0
777 48.0
778 49.0
779 49.0
780 49.0
781 51.0
782 62.0
783 64.0
784 67.0
785 109.0
786 111.0
787 112.0
788 113.0
789 114.0
790 114.0
791 115.0
792 115.0
793 116.0
794 116.0
795 117.0
796 117.0
797 118.0
798 118.0
799 119.0
800 120.0
801 120.0
802 122.0
803 123.0
804 137.0
805 139.0
806 140.0
807 141.0
808 142.0
809 142.0
810 143.0
811 143.0
812 144.0
813 144.0
814 144.0
815 145.0
816 145.0
817 145.0
818 146.0
819 146.0
820 146.0
821 146.0
822 147.0
823 147.0
824 147.0
825 147.0
826 148.0
827 148.0
828 148.0
829 148.0
830 148.0
831 149.0
832 149.0
833 149.0
834 149.0
835 149.0
836 150.0
837 150.0
838 150.0
839 150.0
840 150.0
841 151.0
842 151.0
843 151.0
844 151.0
845 152.0
846 152.0
847 152.0
848 152.0
849 152.0
850 153.0
851 153.0
852 153.0
853 153.0
854 154.0
855 154.0
856 154.0
857 154.0
858 154.0
859 155.0
860 155.0
861 155.0
862 155.0
863 155.0
864 156.0
865 156.0
866 156.0
867 156.0
868 156.0
869 157.0
870 157.0
871 157.0
872 157.0
873 157.0
874 158.0
875 158.0
876 158.0
877 158.0
878 158.0
879 159.0
880 159.0
881 159.0
882 159.0
883 160.0
884 160.0
885 160.0
886 161.0
887 161.0
888 161.0
889 162.0
890 162.0
891 162.0
892 163.0
893 163.0
894 164.0
895 165.0
896 166.0
897 168.0
898 214.0
899 217.0
900 219.0
901 221.0
902 222.0
903 223.0
904 224.0
905 225.0
906 226.0
907 227.0
908 228.0
909 228.0
910 229.0
911 230.0
912 230.0
913 231.0
914 232.0
915 232.0
916 233.0
917 234.0
918 234.0
919 235.0
920 236.0
921 237.0
922 237.0
923 238.0
924 239.0
925 241.0
926 242.0
927 243.0
928 245.0
929 247.0
930 249.0
931 250.0
932 251.0
933 253.0
934 253.0
935 254.0
936 255.0
937 256.0
938 256.0
939 257.0
940 258.0
941 258.0
942 259.0
943 259.0
944 260.0
945 260.0
946 261.0
947 261.0
948 261.0
949 262.0
950 262.0
951 263.0
952 263.0
953 263.0
954 264.0
955 264.0
956 265.0
957 265.0
958 265.0
959 266.0
960 266.0
961 267.0
962 267.0
963 268.0
964 268.0
965 268.0
966 269.0
967 269.0
968 270.0
969 270.0
970 271.0
971 271.0
972 272.0
973 273.0
974 273.0
975 274.0
976 275.0
977 275.0
978 276.0
979 277.0
980 278.0
981 280.0
982 281.0
983 283.0
984 286.0
985 289.0
986 292.0
987 294.0
988 296.0
989 297.0
990 299.0
991 300.0
992 301.0
993 303.0
994 304.0
995 305.0
996 306.0
997 307.0
998 309.0
999 310.0
1000 312.0


==> plots/cdfs_per_node/CDF_byzcast_99_loc_node2.txt <==
1 28.0
2 28.0
3 28.0
4 28.0
5 28.0
6 28.0
7 28.0
8 28.0
9 28.0
10 29.0
11 29.0
12 29.0
13 29.0
14 29.0
15 29.0
16 29.0
17 29.0
18 29.0
19 29.0
20 29.0
21 29.0
22 29.0
23 29.0
24 29.0
25 29.0
26 29.0
27 29.0
28 29.0
29 29.0
30 29.0
31 29.0
32 29.0
33 29.0
34 29.0
35 29.0
36 29.0
37 29.0
38 29.0
39 29.0
40 29.0
41 29.0
42 29.0
43 29.0
44 29.0
45 29.0
46 29.0
47 29.0
48 29.0
49 29.0
50 29.0
51 29.0
52 29.0
53 29.0
54 29.0
55 29.0
56 29.0
57 29.0
58 29.0
59 30.0
60 30.0
61 30.0
62 30.0
63 30.0
64 30.0
65 30.0
66 30.0
67 30.0
68 30.0
69 30.0
70 30.0
71 30.0
72 30.0
73 30.0
74 30.0
75 30.0
76 30.0
77 30.0
78 30.0
79 30.0
80 30.0
81 30.0
82 30.0
83 30.0
84 30.0
85 30.0
86 30.0
87 30.0
88 30.0
89 30.0
90 30.0
91 30.0
92 30.0
93 30.0
94 30.0
95 30.0
96 30.0
97 30.0
98 30.0
99 30.0
100 30.0
101 30.0
102 30.0
103 30.0
104 30.0
105 30.0
106 30.0
107 30.0
108 30.0
109 30.0
110 30.0
111 30.0
112 30.0
113 30.0
114 30.0
115 30.0
116 30.0
117 30.0
118 30.0
119 30.0
120 30.0
121 30.0
122 30.0
123 30.0
124 30.0
125 30.0
126 30.0
127 30.0
128 30.0
129 30.0
130 30.0
131 30.0
132 30.0
133 30.0
134 30.0
135 30.0
136 30.0
137 30.0
138 30.0
139 30.0
140 30.0
141 30.0
142 30.0
143 30.0
144 30.0
145 30.0
146 30.0
147 30.0
148 30.0
149 30.0
150 30.0
151 30.0
152 30.0
153 30.0
154 30.0
155 31.0
156 31.0
157 31.0
158 31.0
159 31.0
160 31.0
161 31.0
162 31.0
163 31.0
164 31.0
165 31.0
166 31.0
167 31.0
168 31.0
169 31.0
170 31.0
171 31.0
172 31.0
173 31.0
174 31.0
175 31.0
176 31.0
177 31.0
178 31.0
179 31.0
180 31.0
181 31.0
182 31.0
183 31.0
184 31.0
185 31.0
186 31.0
187 31.0
188 31.0
189 31.0
190 31.0
191 31.0
192 31.0
193 31.0
194 31.0
195 31.0
196 31.0
197 31.0
198 31.0
199 31.0
200 31.0
201 31.0
202 31.0
203 31.0
204 31.0
205 31.0
206 31.0
207 31.0
208 31.0
209 31.0
210 31.0
211 31.0
212 31.0
213 31.0
214 31.0
215 31.0
216 31.0
217 31.0
218 31.0
219 31.0
220 31.0
221 32.0
222 32.0
223 32.0
224 32.0
225 32.0
226 32.0
227 32.0
228 32.0
229 32.0
230 32.0
231 32.0
232 32.0
233 32.0
234 32.0
235 32.0
236 32.0
237 32.0
238 32.0
239 33.0
240 33.0
241 35.0
242 39.0
243 40.0
244 40.0
245 40.0
246 40.0
247 40.0
248 41.0
249 41.0
250 41.0
251 41.0
252 41.0
253 41.0
254 41.0
255 41.0
256 41.0
257 41.0
258 41.0
259 41.0
260 41.0
261 41.0
262 41.0
263 41.0
264 42.0
265 42.0
266 42.0
267 42.0
268 42.0
269 42.0
270 42.0
271 42.0
272 42.0
273 42.0
274 42.0
275 42.0
276 42.0
277 42.0
278 42.0
279 42.0
280 42.0
281 42.0
282 42.0
283 42.0
284 42.0
285 42.0
286 42.0
287 42.0
288 42.0
289 42.0
290 42.0
291 42.0
292 42.0
293 42.0
294 42.0
295 42.0
296 42.0
297 42.0
298 42.0
299 42.0
300 43.0
301 43.0
302 43.0
303 43.0
304 43.0
305 43.0
306 43.0
307 43.0
308 43.0
309 43.0
310 43.0
311 43.0
312 43.0
313 43.0
314 43.0
315 43.0
316 43.0
317 43.0
318 43.0
319 43.0
320 43.0
321 43.0
322 43.0
323 43.0
324 43.0
325 43.0
326 43.0
327 43.0
328 43.0
329 43.0
330 43.0
331 43.0
332 43.0
333 43.0
334 43.0
335 43.0
336 43.0
337 43.0
338 43.0
339 43.0
340 43.0
341 43.0
342 43.0
343 43.0
344 43.0
345 43.0
346 43.0
347 43.0
348 43.0
349 44.0
350 44.0
351 44.0
352 44.0
353 44.0
354 44.0
355 44.0
356 44.0
357 44.0
358 44.0
359 44.0
360 44.0
361 44.0
362 44.0
363 44.0
364 44.0
365 44.0
366 44.0
367 44.0
368 44.0
369 44.0
370 44.0
371 44.0
372 44.0
373 44.0
374 44.0
375 44.0
376 44.0
377 44.0
378 44.0
379 44.0
380 44.0
381 44.0
382 44.0
383 44.0
384 44.0
385 44.0
386 44.0
387 44.0
388 44.0
389 44.0
390 44.0
391 44.0
392 45.0
393 45.0
394 45.0
395 45.0
396 45.0
397 45.0
398 45.0
399 45.0
400 45.0
401 45.0
402 45.0
403 45.0
404 45.0
405 45.0
406 45.0
407 45.0
408 45.0
409 45.0
410 45.0
411 45.0
412 45.0
413 45.0
414 45.0
415 45.0
416 45.0
417 45.0
418 45.0
419 45.0
420 46.0
421 46.0
422 46.0
423 46.0
424 46.0
425 46.0
426 46.0
427 46.0
428 46.0
429 46.0
430 46.0
431 46.0
432 46.0
433 46.0
434 46.0
435 46.0
436 46.0
437 46.0
438 46.0
439 46.0
440 46.0
441 46.0
442 46.0
443 46.0
444 46.0
445 46.0
446 46.0
447 46.0
448 46.0
449 46.0
450 46.0
451 46.0
452 47.0
453 47.0
454 47.0
455 47.0
456 47.0
457 47.0
458 47.0
459 47.0
460 47.0
461 47.0
462 47.0
463 47.0
464 47.0
465 47.0
466 47.0
467 47.0
468 47.0
469 47.0
470 47.0
471 47.0
472 47.0
473 47.0
474 47.0
475 47.0
476 47.0
477 47.0
478 47.0
479 47.0
480 47.0
481 47.0
482 47.0
483 47.0
484 47.0
485 47.0
486 47.0
487 47.0
488 47.0
489 47.0
490 47.0
491 47.0
492 47.0
493 47.0
494 47.0
495 47.0
496 47.0
497 47.0
498 47.0
499 47.0
500 47.0
501 47.0
502 47.0
503 47.0
504 47.0
505 47.0
506 48.0
507 48.0
508 48.0
509 48.0
510 48.0
511 48.0
512 48.0
513 48.0
514 48.0
515 48.0
516 48.0
517 48.0
518 48.0
519 48.0
520 48.0
521 48.0
522 48.0
523 48.0
524 48.0
525 48.0
526 48.0
527 48.0
528 48.0
529 48.0
530 48.0
531 48.0
532 48.0
533 48.0
534 48.0
535 48.0
536 48.0
537 48.0
538 48.0
539 48.0
540 48.0
541 48.0
542 48.0
543 48.0
544 48.0
545 48.0
546 48.0
547 48.0
548 48.0
549 48.0
550 48.0
551 48.0
552 48.0
553 48.0
554 48.0
555 48.0
556 48.0
557 48.0
558 48.0
559 48.0
560 48.0
561 48.0
562 48.0
563 48.0
564 48.0
565 48.0
566 48.0
567 48.0
568 48.0
569 48.0
570 48.0
571 48.0
572 48.0
573 48.0
574 48.0
575 48.0
576 48.0
577 48.0
578 49.0
579 49.0
580 49.0
581 49.0
582 49.0
583 49.0
584 49.0
585 49.0
586 49.0
587 49.0
588 49.0
589 49.0
590 49.0
591 49.0
592 49.0
593 49.0
594 49.0
595 49.0
596 49.0
597 49.0
598 49.0
599 49.0
600 49.0
601 49.0
602 49.0
603 49.0
604 49.0
605 49.0
606 49.0
607 49.0
608 49.0
609 49.0
610 49.0
611 49.0
612 49.0
613 49.0
614 49.0
615 49.0
616 49.0
617 49.0
618 49.0
619 49.0
620 49.0
621 49.0
622 49.0
623 49.0
624 49.0
625 49.0
626 49.0
627 49.0
628 49.0
629 49.0
630 49.0
631 49.0
632 49.0
633 49.0
634 49.0
635 49.0
636 49.0
637 49.0
638 49.0
639 49.0
640 49.0
641 49.0
642 49.0
643 49.0
644 49.0
645 49.0
646 49.0
647 49.0
648 50.0
649 50.0
650 50.0
651 50.0
652 50.0
653 50.0
654 50.0
655 50.0
656 50.0
657 50.0
658 50.0
659 50.0
660 50.0
661 50.0
662 50.0
663 50.0
664 50.0
665 50.0
666 50.0
667 50.0
668 50.0
669 50.0
670 50.0
671 50.0
672 50.0
673 50.0
674 50.0
675 50.0
676 50.0
677 50.0
678 50.0
679 50.0
680 50.0
681 50.0
682 50.0
683 50.0
684 50.0
685 50.0
686 50.0
687 50.0
688 50.0
689 50.0
690 50.0
691 51.0
692 51.0
693 51.0
694 51.0
695 51.0
696 51.0
697 51.0
698 51.0
699 51.0
700 51.0
701 51.0
702 51.0
703 51.0
704 51.0
705 51.0
706 51.0
707 51.0
708 51.0
709 51.0
710 52.0
711 52.0
712 52.0
713 52.0
714 52.0
715 52.0
716 53.0
717 58.0
718 61.0
719 66.0
720 69.0
721 71.0
722 108.0
723 111.0
724 112.0
725 112.0
726 113.0
727 113.0
728 114.0
729 114.0
730 114.0
731 115.0
732 115.0
733 115.0
734 115.0
735 115.0
736 116.0
737 116.0
738 116.0
739 116.0
740 116.0
741 117.0
742 117.0
743 117.0
744 117.0
745 117.0
746 117.0
747 118.0
748 118.0
749 118.0
750 118.0
751 118.0
752 118.0
753 119.0
754 119.0
755 119.0
756 119.0
757 119.0
758 119.0
759 119.0
760 120.0
761 120.0
762 120.0
763 120.0
764 120.0
765 120.0
766 121.0
767 121.0
768 121.0
769 121.0
770 121.0
771 122.0
772 122.0
773 122.0
774 122.0
775 123.0
776 123.0
777 123.0
778 124.0
779 124.0
780 125.0
781 126.0
782 127.0
783 129.0
784 138.0
785 140.0
786 141.0
787 142.0
788 142.0
789 143.0
790 143.0
791 144.0
792 144.0
793 144.0
794 144.0
795 145.0
796 145.0
797 145.0
798 146.0
799 146.0
800 146.0
801 146.0
802 147.0
803 147.0
804 147.0
805 148.0
806 148.0
807 148.0
808 148.0
809 148.0
810 149.0
811 149.0
812 149.0
813 149.0
814 150.0
815 150.0
816 150.0
817 150.0
818 151.0
819 151.0
820 151.0
821 151.0
822 152.0
823 152.0
824 152.0
825 152.0
826 153.0
827 153.0
828 153.0
829 154.0
830 154.0
831 154.0
832 155.0
833 155.0
834 155.0
835 155.0
836 156.0
837 156.0
838 156.0
839 156.0
840 157.0
841 157.0
842 157.0
843 157.0
844 158.0
845 158.0
846 158.0
847 159.0
848 159.0
849 159.0
850 159.0
851 160.0
852 160.0
853 160.0
854 160.0
855 161.0
856 161.0
857 161.0
858 161.0
859 162.0
860 162.0
861 162.0
862 162.0
863 163.0
864 163.0
865 163.0
866 163.0
867 164.0
868 164.0
869 164.0
870 165.0
871 165.0
872 166.0
873 167.0
874 167.0
875 168.0
876 170.0
877 173.0
878 219.0
879 223.0
880 224.0
881 226.0
882 227.0
883 228.0
884 229.0
885 230.0
886 230.0
887 231.0
888 232.0
889 233.0
890 233.0
891 234.0
892 235.0
893 235.0
894 236.0
895 236.0
896 237.0
897 238.0
898 238.0
899 239.0
900 240.0
901 241.0
902 242.0
903 242.0
904 243.0
905 245.0
906 246.0
907 247.0
908 248.0
909 250.0
910 251.0
911 252.0
912 254.0
913 255.0
914 256.0
915 257.0
916 258.0
917 258.0
918 259.0
919 260.0
920 261.0
921 261.0
922 262.0
923 263.0
924 263.0
925 264.0
926 265.0
927 265.0
928 266.0
929 266.0
930 267.0
931 268.0
932 269.0
933 269.0
934 270.0
935 271.0
936 271.0
937 272.0
938 273.0
939 274.0
940 275.0
941 275.0
942 276.0
943 277.0
944 277.0
945 278.0
946 279.0
947 280.0
948 280.0
949 281.0
950 282.0
951 282.0
952 283.0
953 284.0
954 284.0
955 285.0
956 286.0
957 287.0
958 288.0
959 289.0
960 290.0
961 291.0
962 292.0
963 294.0
964 298.0
965 304.0
966 374.0
967 378.0
968 381.0
969 382.0
970 384.0
971 385.0
972 386.0
973 387.0
974 388.0
975 389.0
976 389.0
977 390.0
978 391.0
979 392.0
980 393.0
981 393.0
982 394.0
983 395.0
984 395.0
985 396.0
986 397.0
987 397.0
988 398.0
989 399.0
990 399.0
991 400.0
992 401.0
993 401.0
994 402.0
995 403.0
996 404.0
997 405.0
998 406.0
999 407.0
1000 409.0


==> plots/cdfs_per_node/CDF_byzcast_99_loc_node3.txt <==
1 29.0
2 29.0
3 29.0
4 29.0
5 30.0
6 30.0
7 30.0
8 30.0
9 30.0
10 30.0
11 30.0
12 30.0
13 30.0
14 31.0
15 31.0
16 31.0
17 31.0
18 31.0
19 31.0
20 31.0
21 31.0
22 32.0
23 33.0
24 58.0
25 59.0
26 59.0
27 60.0
28 60.0
29 60.0
30 61.0
31 61.0
32 61.0
33 61.0
34 61.0
35 62.0
36 62.0
37 62.0
38 63.0
39 63.0
40 64.0
41 66.0
42 67.0
43 68.0
44 69.0
45 69.0
46 69.0
47 69.0
48 70.0
49 70.0
50 70.0
51 70.0
52 70.0
53 71.0
54 71.0
55 71.0
56 71.0
57 71.0
58 71.0
59 71.0
60 72.0
61 72.0
62 72.0
63 72.0
64 72.0
65 73.0
66 73.0
67 73.0
68 73.0
69 74.0
70 74.0
71 75.0
72 76.0
73 115.0
74 117.0
75 119.0
76 121.0
77 123.0
78 126.0
79 259.0
80 263.0
81 269.0
82 276.0
83 278.0
84 279.0
85 281.0
86 285.0
87 287.0
88 290.0
89 295.0
90 298.0
91 300.0
92 304.0
93 307.0
94 312.0
95 359.0
96 372.0
97 380.0
98 393.0
99 400.0
100 403.0


==> plots/cdfs_per_node/CDF_flexcast_90_loc_node1.txt <==
1 4.0
2 4.0
3 4.0
4 5.0
5 5.0
6 5.0
7 5.0
8 5.0
9 5.0
10 5.0
11 5.0
12 5.0
13 5.0
14 5.0
15 5.0
16 5.0
17 5.0
18 5.0
19 5.0
20 5.0
21 5.0
22 5.0
23 5.0
24 5.0
25 5.0
26 5.0
27 5.0
28 5.0
29 5.0
30 5.0
31 5.0
32 5.0
33 5.0
34 5.0
35 5.0
36 5.0
37 5.0
38 5.0
39 5.0
40 5.0
41 5.0
42 5.0
43 5.0
44 5.0
45 5.0
46 5.0
47 5.0
48 5.0
49 5.0
50 5.0
51 5.0
52 5.0
53 5.0
54 5.0
55 5.0
56 5.0
57 5.0
58 5.0
59 5.0
60 5.0
61 5.0
62 5.0
63 5.0
64 5.0
65 5.0
66 5.0
67 5.0
68 5.0
69 5.0
70 5.0
71 5.0
72 5.0
73 5.0
74 5.0
75 5.0
76 5.0
77 5.0
78 5.0
79 5.0
80 5.0
81 5.0
82 5.0
83 5.0
84 5.0
85 5.0
86 5.0
87 5.0
88 5.0
89 5.0
90 5.0
91 5.0
92 5.0
93 5.0
94 5.0
95 5.0
96 5.0
97 5.0
98 5.0
99 5.0
100 5.0
101 5.0
102 5.0
103 5.0
104 5.0
105 5.0
106 5.0
107 5.0
108 5.0
109 5.0
110 5.0
111 5.0
112 5.0
113 5.0
114 5.0
115 5.0
116 5.0
117 5.0
118 5.0
119 5.0
120 5.0
121 5.0
122 5.0
123 5.0
124 5.0
125 5.0
126 5.0
127 5.0
128 5.0
129 5.0
130 5.0
131 5.0
132 5.0
133 5.0
134 5.0
135 5.0
136 5.0
137 5.0
138 5.0
139 5.0
140 5.0
141 5.0
142 5.0
143 5.0
144 5.0
145 5.0
146 5.0
147 5.0
148 5.0
149 5.0
150 5.0
151 5.0
152 5.0
153 5.0
154 5.0
155 5.0
156 5.0
157 5.0
158 5.0
159 5.0
160 5.0
161 5.0
162 5.0
163 5.0
164 5.0
165 5.0
166 5.0
167 5.0
168 5.0
169 5.0
170 5.0
171 5.0
172 5.0
173 5.0
174 5.0
175 5.0
176 5.0
177 5.0
178 5.0
179 5.0
180 5.0
181 5.0
182 5.0
183 5.0
184 5.0
185 5.0
186 5.0
187 5.0
188 5.0
189 5.0
190 5.0
191 5.0
192 5.0
193 5.0
194 5.0
195 5.0
196 5.0
197 5.0
198 5.0
199 5.0
200 5.0
201 5.0
202 5.0
203 5.0
204 5.0
205 5.0
206 5.0
207 5.0
208 5.0
209 5.0
210 5.0
211 5.0
212 5.0
213 5.0
214 5.0
215 5.0
216 5.0
217 5.0
218 5.0
219 5.0
220 5.0
221 5.0
222 5.0
223 5.0
224 5.0
225 5.0
226 5.0
227 5.0
228 5.0
229 5.0
230 5.0
231 5.0
232 5.0
233 5.0
234 5.0
235 5.0
236 5.0
237 5.0
238 5.0
239 5.0
240 5.0
241 5.0
242 5.0
243 5.0
244 5.0
245 5.0
246 5.0
247 5.0
248 5.0
249 5.0
250 6.0
251 6.0
252 6.0
253 6.0
254 6.0
255 6.0
256 6.0
257 6.0
258 6.0
259 6.0
260 6.0
261 6.0
262 6.0
263 6.0
264 6.0
265 6.0
266 6.0
267 6.0
268 6.0
269 6.0
270 6.0
271 6.0
272 6.0
273 6.0
274 6.0
275 6.0
276 6.0
277 6.0
278 6.0
279 6.0
280 6.0
281 6.0
282 6.0
283 6.0
284 6.0
285 6.0
286 6.0
287 6.0
288 6.0
289 6.0
290 6.0
291 6.0
292 6.0
293 6.0
294 6.0
295 6.0
296 6.0
297 6.0
298 6.0
299 6.0
300 6.0
301 6.0
302 6.0
303 7.0
304 7.0
305 7.0
306 7.0
307 7.0
308 7.0
309 7.0
310 7.0
311 7.0
312 7.0
313 8.0
314 8.0
315 8.0
316 8.0
317 8.0
318 9.0
319 9.0
320 9.0
321 9.0
322 9.0
323 9.0
324 9.0
325 9.0
326 9.0
327 9.0
328 9.0
329 9.0
330 9.0
331 9.0
332 9.0
333 10.0
334 10.0
335 10.0
336 10.0
337 10.0
338 10.0
339 10.0
340 10.0
341 10.0
342 10.0
343 10.0
344 10.0
345 10.0
346 10.0
347 10.0
348 11.0
349 11.0
350 11.0
351 11.0
352 11.0
353 11.0
354 11.0
355 11.0
356 11.0
357 11.0
358 11.0
359 11.0
360 11.0
361 11.0
362 11.0
363 12.0
364 12.0
365 12.0
366 12.0
367 12.0
368 12.0
369 12.0
370 13.0
371 14.0
372 14.0
373 15.0
374 15.0
375 16.0
376 17.0
377 18.0
378 20.0
379 22.0
380 24.0
381 24.0
382 24.0
383 24.0
384 25.0
385 25.0
386 25.0
387 25.0
388 25.0
389 25.0
390 25.0
391 25.0
392 25.0
393 25.0
394 25.0
395 25.0
396 25.0
397 25.0
398 25.0
399 25.0
400 25.0
401 25.0
402 26.0
403 26.0
404 26.0
405 26.0
406 26.0
407 26.0
408 26.0
409 26.0
410 26.0
411 26.0
412 26.0
413 26.0
414 26.0
415 26.0
416 26.0
417 26.0
418 26.0
419 26.0
420 26.0
421 26.0
422 26.0
423 26.0
424 26.0
425 26.0
426 26.0
427 26.0
428 26.0
429 26.0
430 26.0
431 26.0
432 26.0
433 26.0
434 26.0
435 26.0
436 26.0
437 26.0
438 26.0
439 26.0
440 26.0
441 26.0
442 26.0
443 26.0
444 26.0
445 26.0
446 26.0
447 26.0
448 26.0
449 27.0
450 27.0
451 27.0
452 27.0
453 27.0
454 27.0
455 27.0
456 27.0
457 27.0
458 27.0
459 27.0
460 27.0
461 27.0
462 27.0
463 27.0
464 27.0
465 27.0
466 27.0
467 27.0
468 27.0
469 27.0
470 27.0
471 27.0
472 27.0
473 27.0
474 27.0
475 27.0
476 27.0
477 27.0
478 27.0
479 27.0
480 27.0
481 27.0
482 27.0
483 27.0
484 27.0
485 27.0
486 27.0
487 27.0
488 27.0
489 28.0
490 28.0
491 28.0
492 28.0
493 28.0
494 28.0
495 28.0
496 28.0
497 28.0
498 28.0
499 28.0
500 28.0
501 28.0
502 28.0
503 28.0
504 28.0
505 28.0
506 28.0
507 28.0
508 29.0
509 29.0
510 29.0
511 29.0
512 29.0
513 29.0
514 29.0
515 29.0
516 30.0
517 30.0
518 30.0
519 30.0
520 30.0
521 31.0
522 31.0
523 32.0
524 33.0
525 34.0
526 35.0
527 37.0
528 38.0
529 39.0
530 39.0
531 39.0
532 40.0
533 40.0
534 40.0
535 40.0
536 40.0
537 41.0
538 41.0
539 41.0
540 41.0
541 41.0
542 41.0
543 41.0
544 42.0
545 42.0
546 42.0
547 42.0
548 42.0
549 42.0
550 42.0
551 42.0
552 42.0
553 42.0
554 42.0
555 42.0
556 43.0
557 43.0
558 43.0
559 43.0
560 43.0
561 43.0
562 43.0
563 43.0
564 43.0
565 43.0
566 43.0
567 43.0
568 43.0
569 43.0
570 43.0
571 43.0
572 43.0
573 43.0
574 43.0
575 43.0
576 43.0
577 43.0
578 43.0
579 43.0
580 44.0
581 44.0
582 44.0
583 44.0
584 44.0
585 44.0
586 44.0
587 44.0
588 44.0
589 44.0
590 44.0
591 44.0
592 44.0
593 44.0
594 44.0
595 44.0
596 44.0
597 44.0
598 44.0
599 44.0
600 44.0
601 44.0
602 44.0
603 44.0
604 44.0
605 44.0
606 44.0
607 44.0
608 44.0
609 44.0
610 44.0
611 44.0
612 44.0
613 44.0
614 44.0
615 44.0
616 44.0
617 44.0
618 44.0
619 44.0
620 44.0
621 44.0
622 44.0
623 44.0
624 44.0
625 45.0
626 45.0
627 45.0
628 45.0
629 45.0
630 45.0
631 45.0
632 45.0
633 45.0
634 45.0
635 45.0
636 45.0
637 45.0
638 45.0
639 45.0
640 45.0
641 45.0
642 45.0
643 45.0
644 45.0
645 45.0
646 45.0
647 45.0
648 45.0
649 45.0
650 45.0
651 45.0
652 45.0
653 45.0
654 45.0
655 45.0
656 45.0
657 45.0
658 45.0
659 45.0
660 45.0
661 45.0
662 45.0
663 45.0
664 45.0
665 45.0
666 45.0
667 45.0
668 45.0
669 45.0
670 45.0
671 45.0
672 45.0
673 45.0
674 45.0
675 45.0
676 45.0
677 45.0
678 45.0
679 45.0
680 45.0
681 45.0
682 45.0
683 45.0
684 45.0
685 45.0
686 45.0
687 46.0
688 46.0
689 46.0
690 46.0
691 46.0
692 46.0
693 46.0
694 46.0
695 46.0
696 46.0
697 46.0
698 46.0
699 46.0
700 46.0
701 46.0
702 46.0
703 46.0
704 46.0
705 46.0
706 46.0
707 46.0
708 46.0
709 46.0
710 46.0
711 46.0
712 46.0
713 46.0
714 46.0
715 46.0
716 46.0
717 46.0
718 46.0
719 46.0
720 46.0
721 46.0
722 46.0
723 46.0
724 46.0
725 46.0
726 46.0
727 46.0
728 46.0
729 46.0
730 46.0
731 46.0
732 46.0
733 46.0
734 46.0
735 46.0
736 46.0
737 46.0
738 46.0
739 46.0
740 46.0
741 46.0
742 46.0
743 46.0
744 46.0
745 47.0
746 47.0
747 47.0
748 47.0
749 47.0
750 47.0
751 47.0
752 47.0
753 47.0
754 47.0
755 47.0
756 47.0
757 47.0
758 47.0
759 47.0
760 47.0
761 47.0
762 47.0
763 47.0
764 47.0
765 47.0
766 47.0
767 47.0
768 47.0
769 47.0
770 47.0
771 47.0
772 47.0
773 47.0
774 47.0
775 47.0
776 47.0
777 47.0
778 47.0
779 48.0
780 48.0
781 48.0
782 48.0
783 48.0
784 48.0
785 48.0
786 48.0
787 48.0
788 48.0
789 48.0
790 48.0
791 48.0
792 48.0
793 48.0
794 48.0
795 48.0
796 49.0
797 49.0
798 49.0
799 49.0
800 49.0
801 49.0
802 49.0
803 50.0
804 50.0
805 51.0
806 52.0
807 53.0
808 54.0
809 54.0
810 55.0
811 56.0
812 57.0
813 58.0
814 59.0
815 59.0
816 60.0
817 61.0
818 62.0
819 63.0
820 64.0
821 65.0
822 65.0
823 66.0
824 67.0
825 69.0
826 70.0
827 71.0
828 73.0
829 75.0
830 77.0
831 79.0
832 81.0
833 83.0
834 86.0
835 88.0
836 90.0
837 92.0
838 95.0
839 97.0
840 100.0
841 103.0
842 105.0
843 107.0
844 108.0
845 108.0
846 109.0
847 110.0
848 110.0
849 110.0
850 111.0
851 111.0
852 111.0
853 112.0
854 112.0
855 112.0
856 113.0
857 113.0
858 113.0
859 113.0
860 114.0
861 114.0
862 114.0
863 115.0
864 115.0
865 115.0
866 115.0
867 116.0
868 116.0
869 116.0
870 117.0
871 117.0
872 117.0
873 117.0
874 118.0
875 118.0
876 118.0
877 119.0
878 119.0
879 119.0
880 120.0
881 120.0
882 121.0
883 121.0
884 121.0
885 122.0
886 122.0
887 122.0
888 123.0
889 123.0
890 123.0
891 124.0
892 124.0
893 125.0
894 125.0
895 125.0
896 126.0
897 126.0
898 127.0
899 127.0
900 127.0
901 128.0
902 129.0
903 129.0
904 130.0
905 131.0
906 133.0
907 135.0
908 139.0
909 141.0
910 143.0
911 144.0
912 145.0
913 146.0
914 147.0
915 148.0
916 148.0
917 149.0
918 149.0
919 150.0
920 150.0
921 151.0
922 152.0
923 152.0
924 152.0
925 153.0
926 154.0
927 154.0
928 155.0
929 155.0
930 156.0
931 157.0
932 157.0
933 158.0
934 160.0
935 161.0
936 164.0
937 167.0
938 171.0
939 176.0
940 182.0
941 189.0
942 193.0
943 198.0
944 203.0
945 207.0
946 209.0
947 212.0
948 215.0
949 216.0
950 219.0
951 221.0
952 222.0
953 224.0
954 227.0
955 230.0
956 234.0
957 240.0
958 245.0
959 254.0
960 265.0
961 276.0
962 286.0
963 293.0
964 303.0
965 313.0
966 321.0
967 334.0
968 344.0
969 355.0
970 368.0
971 381.0
972 397.0
973 413.0
974 430.0
975 445.0
976 464.0
977 491.0
978 510.0
979 532.0
980 556.0
981 572.0
982 589.0
983 606.0
984 631.0
985 656.0
986 670.0
987 689.0
988 711.0
989 747.0
990 785.0
991 822.0
992 877.0
993 920.0
994 975.0
995 1009.0
996 1054.0
997 1105.0
998 1144.0
999 1211.0
1000 1288.0


==> plots/cdfs_per_node/CDF_flexcast_90_loc_node2.txt <==
1 30.0
2 30.0
3 30.0
4 30.0
5 31.0
6 31.0
7 31.0
8 31.0
9 31.0
10 31.0
11 31.0
12 31.0
13 31.0
14 31.0
15 32.0
16 32.0
17 32.0
18 32.0
19 32.0
20 32.0
21 32.0
22 32.0
23 32.0
24 32.0
25 32.0
26 32.0
27 32.0
28 32.0
29 33.0
30 33.0
31 33.0
32 33.0
33 33.0
34 33.0
35 33.0
36 33.0
37 33.0
38 34.0
39 34.0
40 34.0
41 34.0
42 34.0
43 35.0
44 35.0
45 35.0
46 35.0
47 36.0
48 36.0
49 36.0
50 36.0
51 37.0
52 37.0
53 37.0
54 38.0
55 38.0
56 38.0
57 39.0
58 39.0
59 40.0
60 40.0
61 40.0
62 41.0
63 41.0
64 41.0
65 42.0
66 42.0
67 42.0
68 43.0
69 43.0
70 43.0
71 44.0
72 44.0
73 44.0
74 44.0
75 45.0
76 45.0
77 45.0
78 45.0
79 45.0
80 45.0
81 46.0
82 46.0
83 46.0
84 46.0
85 46.0
86 46.0
87 46.0
88 46.0
89 46.0
90 47.0
91 47.0
92 47.0
93 47.0
94 47.0
95 47.0
96 47.0
97 47.0
98 47.0
99 47.0
100 47.0
101 47.0
102 47.0
103 47.0
104 47.0
105 47.0
106 47.0
107 47.0
108 47.0
109 47.0
110 47.0
111 48.0
112 48.0
113 48.0
114 48.0
115 48.0
116 48.0
117 48.0
118 48.0
119 48.0
120 48.0
121 48.0
122 48.0
123 48.0
124 48.0
125 48.0
126 48.0
127 48.0
128 48.0
129 48.0
130 48.0
131 48.0
132 48.0
133 48.0
134 48.0
135 48.0
136 48.0
137 48.0
138 48.0
139 48.0
140 48.0
141 48.0
142 48.0
143 48.0
144 48.0
145 48.0
146 48.0
147 48.0
148 48.0
149 48.0
150 48.0
151 48.0
152 48.0
153 48.0
154 48.0
155 48.0
156 49.0
157 49.0
158 49.0
159 49.0
160 49.0
161 49.0
162 49.0
163 49.0
164 49.0
165 49.0
166 49.0
167 49.0
168 49.0
169 49.0
170 49.0
171 49.0
172 49.0
173 49.0
174 49.0
175 49.0
176 49.0
177 49.0
178 49.0
179 49.0
180 49.0
181 49.0
182 49.0
183 49.0
184 49.0
185 49.0
186 49.0
187 49.0
188 49.0
189 49.0
190 49.0
191 49.0
192 49.0
193 49.0
194 49.0
195 49.0
196 49.0
197 49.0
198 49.0
199 49.0
200 49.0
201 49.0
202 49.0
203 49.0
204 49.0
205 49.0
206 49.0
207 49.0
208 49.0
209 49.0
210 49.0
211 49.0
212 49.0
213 49.0
214 49.0
215 49.0
216 49.0
217 49.0
218 49.0
219 49.0
220 49.0
221 49.0
222 49.0
223 49.0
224 49.0
225 49.0
226 49.0
227 49.0
228 49.0
229 49.0
230 49.0
231 49.0
232 49.0
233 49.0
234 49.0
235 49.0
236 50.0
237 50.0
238 50.0
239 50.0
240 50.0
241 50.0
242 50.0
243 50.0
244 50.0
245 50.0
246 50.0
247 50.0
248 50.0
249 50.0
250 50.0
251 50.0
252 50.0
253 50.0
254 50.0
255 50.0
256 50.0
257 50.0
258 50.0
259 50.0
260 50.0
261 50.0
262 50.0
263 50.0
264 50.0
265 50.0
266 50.0
267 50.0
268 50.0
269 50.0
270 50.0
271 50.0
272 50.0
273 50.0
274 50.0
275 50.0
276 50.0
277 50.0
278 50.0
279 50.0
280 50.0
281 50.0
282 50.0
283 50.0
284 50.0
285 50.0
286 50.0
287 50.0
288 50.0
289 50.0
290 50.0
291 50.0
292 50.0
293 50.0
294 50.0
295 50.0
296 50.0
297 50.0
298 50.0
299 50.0
300 50.0
301 50.0
302 50.0
303 50.0
304 50.0
305 50.0
306 50.0
307 50.0
308 50.0
309 50.0
310 50.0
311 50.0
312 50.0
313 50.0
314 50.0
315 50.0
316 50.0
317 50.0
318 50.0
319 50.0
320 50.0
321 50.0
322 50.0
323 50.0
324 50.0
325 50.0
326 50.0
327 50.0
328 50.0
329 50.0
330 50.0
331 50.0
332 51.0
333 51.0
334 51.0
335 51.0
336 51.0
337 51.0
338 51.0
339 51.0
340 51.0
341 51.0
342 51.0
343 51.0
344 51.0
345 51.0
346 51.0
347 51.0
348 51.0
349 51.0
350 51.0
351 51.0
352 51.0
353 51.0
354 51.0
355 51.0
356 51.0
357 51.0
358 51.0
359 51.0
360 51.0
361 51.0
362 51.0
363 51.0
364 51.0
365 51.0
366 51.0
367 51.0
368 51.0
369 51.0
370 51.0
371 51.0
372 51.0
373 51.0
374 51.0
375 51.0
376 51.0
377 51.0
378 51.0
379 51.0
380 51.0
381 51.0
382 51.0
383 51.0
384 51.0
385 51.0
386 51.0
387 51.0
388 51.0
389 51.0
390 51.0
391 51.0
392 51.0
393 51.0
394 51.0
395 51.0
396 51.0
397 51.0
398 51.0
399 51.0
400 51.0
401 51.0
402 51.0
403 51.0
404 51.0
405 51.0
406 51.0
407 51.0
408 51.0
409 51.0
410 51.0
411 51.0
412 51.0
413 51.0
414 51.0
415 51.0
416 51.0
417 51.0
418 51.0
419 51.0
420 52.0
421 52.0
422 52.0
423 52.0
424 52.0
425 52.0
426 52.0
427 52.0
428 52.0
429 52.0
430 52.0
431 52.0
432 52.0
433 52.0
434 52.0
435 52.0
436 52.0
437 52.0
438 52.0
439 52.0
440 52.0
441 52.0
442 52.0
443 52.0
444 52.0
445 52.0
446 52.0
447 52.0
448 52.0
449 52.0
450 52.0
451 52.0
452 52.0
453 52.0
454 52.0
455 52.0
456 52.0
457 52.0
458 52.0
459 52.0
460 52.0
461 52.0
462 52.0
463 52.0
464 52.0
465 52.0
466 52.0
467 52.0
468 52.0
469 52.0
470 52.0
471 52.0
472 52.0
473 52.0
474 52.0
475 52.0
476 52.0
477 52.0
478 52.0
479 52.0
480 52.0
481 53.0
482 53.0
483 53.0
484 53.0
485 53.0
486 53.0
487 53.0
488 53.0
489 53.0
490 53.0
491 53.0
492 53.0
493 53.0
494 53.0
495 53.0
496 53.0
497 53.0
498 53.0
499 53.0
500 53.0
501 53.0
502 53.0
503 53.0
504 53.0
505 53.0
506 53.0
507 53.0
508 53.0
509 53.0
510 53.0
511 53.0
512 53.0
513 53.0
514 53.0
515 53.0
516 53.0
517 53.0
518 53.0
519 53.0
520 54.0
521 54.0
522 54.0
523 54.0
524 54.0
525 54.0
526 54.0
527 54.0
528 54.0
529 54.0
530 54.0
531 54.0
532 54.0
533 54.0
534 54.0
535 54.0
536 54.0
537 54.0
538 54.0
539 54.0
540 54.0
541 54.0
542 54.0
543 55.0
544 55.0
545 55.0
546 55.0
547 55.0
548 55.0
549 55.0
550 55.0
551 55.0
552 55.0
553 55.0
554 55.0
555 55.0
556 55.0
557 55.0
558 55.0
559 55.0
560 56.0
561 56.0
562 56.0
563 56.0
564 56.0
565 56.0
566 56.0
567 56.0
568 56.0
569 56.0
570 56.0
571 57.0
572 57.0
573 57.0
574 57.0
575 57.0
576 57.0
577 57.0
578 57.0
579 57.0
580 57.0
581 58.0
582 58.0
583 58.0
584 58.0
585 58.0
586 58.0
587 59.0
588 59.0
589 59.0
590 59.0
591 59.0
592 59.0
593 60.0
594 60.0
595 60.0
596 60.0
597 60.0
598 61.0
599 61.0
600 61.0
601 61.0
602 62.0
603 62.0
604 62.0
605 63.0
606 63.0
607 63.0
608 63.0
609 64.0
610 64.0
611 65.0
612 65.0
613 66.0
614 66.0
615 66.0
616 67.0
617 67.0
618 68.0
619 69.0
620 69.0
621 70.0
622 70.0
623 71.0
624 71.0
625 72.0
626 72.0
627 73.0
628 73.0
629 74.0
630 74.0
631 75.0
632 76.0
633 76.0
634 77.0
635 77.0
636 78.0
637 78.0
638 79.0
639 79.0
640 80.0
641 81.0
642 81.0
643 82.0
644 83.0
645 83.0
646 84.0
647 85.0
648 85.0
649 86.0
650 87.0
651 88.0
652 88.0
653 89.0
654 90.0
655 91.0
656 92.0
657 92.0
658 93.0
659 94.0
660 95.0
661 95.0
662 96.0
663 97.0
664 98.0
665 98.0
666 99.0
667 100.0
668 101.0
669 102.0
670 103.0
671 104.0
672 105.0
673 106.0
674 107.0
675 108.0
676 109.0
677 109.0
678 110.0
679 111.0
680 111.0
681 112.0
682 112.0
683 113.0
684 113.0
685 113.0
686 114.0
687 114.0
688 114.0
689 114.0
690 115.0
691 115.0
692 115.0
693 115.0
694 116.0
695 116.0
696 116.0
697 116.0
698 116.0
699 117.0
700 117.0
701 117.0
702 117.0
703 117.0
704 118.0
705 118.0
706 118.0
707 118.0
708 118.0
709 119.0
710 119.0
711 119.0
712 119.0
713 120.0
714 120.0
715 120.0
716 120.0
717 120.0
718 121.0
719 121.0
720 121.0
721 121.0
722 122.0
723 122.0
724 122.0
725 122.0
726 123.0
727 123.0
728 123.0
729 124.0
730 124.0
731 124.0
732 125.0
733 125.0
734 126.0
735 126.0
736 126.0
737 127.0
738 127.0
739 128.0
740 128.0
741 129.0
742 130.0
743 130.0
744 131.0
745 132.0
746 133.0
747 133.0
748 134.0
749 135.0
750 135.0
751 136.0
752 137.0
753 138.0
754 139.0
755 140.0
756 141.0
757 142.0
758 143.0
759 144.0
760 145.0
761 146.0
762 147.0
763 148.0
764 149.0
765 149.0
766 150.0
767 151.0
768 151.0
769 152.0
770 152.0
771 153.0
772 153.0
773 154.0
774 154.0
775 154.0
776 155.0
777 155.0
778 156.0
779 156.0
780 157.0
781 157.0
782 157.0
783 158.0
784 158.0
785 159.0
786 159.0
787 160.0
788 160.0
789 160.0
790 161.0
791 161.0
792 162.0
793 162.0
794 163.0
795 163.0
796 164.0
797 164.0
798 164.0
799 165.0
800 165.0
801 166.0
802 166.0
803 166.0
804 167.0
805 167.0
806 167.0
807 168.0
808 168.0
809 169.0
810 169.0
811 170.0
812 170.0
813 171.0
814 171.0
815 171.0
816 172.0
817 172.0
818 173.0
819 174.0
820 174.0
821 175.0
822 176.0
823 177.0
824 177.0
825 178.0
826 179.0
827 180.0
828 182.0
829 183.0
830 184.0
831 185.0
832 187.0
833 188.0
834 190.0
835 192.0
836 193.0
837 195.0
838 197.0
839 199.0
840 200.0
841 202.0
842 203.0
843 205.0
844 207.0
845 209.0
846 212.0
847 214.0
848 215.0
849 217.0
850 218.0
851 220.0
852 222.0
853 224.0
854 226.0
855 227.0
856 228.0
857 230.0
858 231.0
859 233.0
860 235.0
861 237.0
862 239.0
863 241.0
864 243.0
865 245.0
866 247.0
867 249.0
868 251.0
869 253.0
870 255.0
871 257.0
872 260.0
873 263.0
874 265.0
875 267.0
876 270.0
877 272.0
878 275.0
879 277.0
880 279.0
881 282.0
882 285.0
883 287.0
884 290.0
885 293.0
886 296.0
887 298.0
888 301.0
889 303.0
890 306.0
891 309.0
892 313.0
893 315.0
894 318.0
895 323.0
896 328.0
897 331.0
898 334.0
899 338.0
900 344.0
901 350.0
902 355.0
903 360.0
904 363.0
905 368.0
906 374.0
907 378.0
908 382.0
909 389.0
910 394.0
911 401.0
912 406.0
913 411.0
914 416.0
915 422.0
916 427.0
917 433.0
918 439.0
919 444.0
920 450.0
921 454.0
922 462.0
923 469.0
924 475.0
925 482.0
926 491.0
927 499.0
928 508.0
929 516.0
930 523.0
931 530.0
932 539.0
933 546.0
934 555.0
935 563.0
936 572.0
937 581.0
938 586.0
939 596.0
940 603.0
941 612.0
942 620.0
943 628.0
944 636.0
945 646.0
946 650.0
947 661.0
948 671.0
949 677.0
950 688.0
951 695.0
952 708.0
953 715.0
954 729.0
955 737.0
956 745.0
957 763.0
958 780.0
959 796.0
960 811.0
961 826.0
962 835.0
963 846.0
964 862.0
965 880.0
966 896.0
967 911.0
968 931.0
969 950.0
970 973.0
971 989.0
972 1009.0
973 1031.0
974 1062.0
975 1093.0
976 1132.0
977 1154.0
978 1186.0
979 1212.0
980 1233.0
981 1258.0
982 1271.0
983 1286.0
984 1309.0
985 1336.0
986 1366.0
987 1412.0
988 1437.0
989 1466.0
990 1501.0
991 1534.0
992 1580.0
993 1614.0
994 1648.0
995 1679.0
996 1713.0
997 1753.0
998 1842.0
999 1959.0
1000 2031.0


==> plots/cdfs_per_node/CDF_flexcast_90_loc_node3.txt <==
1 70.0
2 71.0
3 72.0
4 73.0
5 73.0
6 74.0
7 75.0
8 76.0
9 77.0
10 79.0
11 80.0
12 81.0
13 83.0
14 85.0
15 87.0
16 88.0
17 90.0
18 92.0
19 94.0
20 95.0
21 97.0
22 99.0
23 101.0
24 103.0
25 105.0
26 107.0
27 110.0
28 112.0
29 115.0
30 117.0
31 120.0
32 123.0
33 125.0
34 128.0
35 132.0
36 136.0
37 138.0
38 140.0
39 143.0
40 147.0
41 152.0
42 155.0
43 160.0
44 163.0
45 167.0
46 171.0
47 177.0
48 181.0
49 185.0
50 191.0
51 195.0
52 199.0
53 204.0
54 208.0
55 212.0
56 218.0
57 224.0
58 230.0
59 238.0
60 247.0
61 258.0
62 267.0
63 275.0
64 282.0
65 291.0
66 302.0
67 313.0
68 325.0
69 341.0
70 361.0
71 380.0
72 398.0
73 416.0
74 437.0
75 456.0
76 480.0
77 507.0
78 534.0
79 560.0
80 598.0
81 653.0
82 709.0
83 740.0
84 779.0
85 834.0
86 888.0
87 966.0
88 1088.0
89 1153.0
90 1263.0
91 1397.0
92 1485.0
93 1588.0
94 1713.0
95 1858.0
96 2098.0
97 2402.0
98 2849.0
99 3449.0
100 3909.0


==> plots/cdfs_per_node/CDF_flexcast_95_loc_node1.txt <==
1 4.0
2 4.0
3 5.0
4 5.0
5 5.0
6 5.0
7 5.0
8 5.0
9 5.0
10 5.0
11 5.0
12 5.0
13 5.0
14 5.0
15 5.0
16 5.0
17 5.0
18 5.0
19 5.0
20 5.0
21 5.0
22 5.0
23 5.0
24 5.0
25 5.0
26 5.0
27 5.0
28 5.0
29 5.0
30 5.0
31 5.0
32 5.0
33 5.0
34 5.0
35 5.0
36 5.0
37 5.0
38 5.0
39 5.0
40 5.0
41 5.0
42 5.0
43 5.0
44 5.0
45 5.0
46 5.0
47 5.0
48 5.0
49 5.0
50 5.0
51 5.0
52 5.0
53 5.0
54 5.0
55 5.0
56 5.0
57 5.0
58 5.0
59 5.0
60 5.0
61 5.0
62 5.0
63 5.0
64 5.0
65 5.0
66 5.0
67 5.0
68 5.0
69 5.0
70 5.0
71 5.0
72 5.0
73 5.0
74 5.0
75 5.0
76 5.0
77 5.0
78 5.0
79 5.0
80 5.0
81 5.0
82 5.0
83 5.0
84 5.0
85 5.0
86 5.0
87 5.0
88 5.0
89 5.0
90 5.0
91 5.0
92 5.0
93 5.0
94 5.0
95 5.0
96 5.0
97 5.0
98 5.0
99 5.0
100 5.0
101 5.0
102 5.0
103 5.0
104 5.0
105 5.0
106 5.0
107 5.0
108 5.0
109 5.0
110 5.0
111 5.0
112 5.0
113 5.0
114 5.0
115 5.0
116 5.0
117 5.0
118 5.0
119 5.0
120 5.0
121 5.0
122 5.0
123 5.0
124 5.0
125 5.0
126 5.0
127 5.0
128 5.0
129 5.0
130 5.0
131 5.0
132 5.0
133 5.0
134 5.0
135 5.0
136 5.0
137 5.0
138 5.0
139 5.0
140 5.0
141 5.0
142 5.0
143 5.0
144 5.0
145 5.0
146 5.0
147 5.0
148 5.0
149 5.0
150 5.0
151 5.0
152 5.0
153 5.0
154 5.0
155 5.0
156 5.0
157 5.0
158 5.0
159 5.0
160 5.0
161 5.0
162 5.0
163 5.0
164 5.0
165 5.0
166 5.0
167 5.0
168 5.0
169 5.0
170 5.0
171 5.0
172 5.0
173 5.0
174 5.0
175 5.0
176 5.0
177 5.0
178 5.0
179 5.0
180 5.0
181 5.0
182 5.0
183 5.0
184 5.0
185 5.0
186 5.0
187 5.0
188 5.0
189 5.0
190 5.0
191 5.0
192 5.0
193 5.0
194 5.0
195 5.0
196 5.0
197 5.0
198 5.0
199 5.0
200 5.0
201 5.0
202 5.0
203 5.0
204 5.0
205 5.0
206 5.0
207 5.0
208 5.0
209 5.0
210 5.0
211 5.0
212 5.0
213 5.0
214 5.0
215 5.0
216 5.0
217 5.0
218 5.0
219 5.0
220 5.0
221 5.0
222 5.0
223 5.0
224 5.0
225 5.0
226 5.0
227 5.0
228 6.0
229 6.0
230 6.0
231 6.0
232 6.0
233 6.0
234 6.0
235 6.0
236 6.0
237 6.0
238 6.0
239 6.0
240 6.0
241 6.0
242 6.0
243 6.0
244 6.0
245 6.0
246 6.0
247 6.0
248 6.0
249 6.0
250 6.0
251 6.0
252 6.0
253 6.0
254 6.0
255 6.0
256 6.0
257 6.0
258 6.0
259 6.0
260 6.0
261 6.0
262 6.0
263 6.0
264 6.0
265 6.0
266 6.0
267 6.0
268 6.0
269 7.0
270 7.0
271 7.0
272 7.0
273 7.0
274 8.0
275 8.0
276 8.0
277 8.0
278 9.0
279 9.0
280 9.0
281 9.0
282 9.0
283 9.0
284 9.0
285 9.0
286 9.0
287 9.0
288 9.0
289 9.0
290 9.0
291 9.0
292 9.0
293 9.0
294 9.0
295 9.0
296 9.0
297 9.0
298 9.0
299 9.0
300 9.0
301 10.0
302 10.0
303 10.0
304 10.0
305 10.0
306 10.0
307 10.0
308 10.0
309 10.0
310 10.0
311 10.0
312 10.0
313 10.0
314 10.0
315 10.0
316 10.0
317 10.0
318 10.0
319 11.0
320 11.0
321 11.0
322 11.0
323 11.0
324 11.0
325 11.0
326 11.0
327 11.0
328 11.0
329 11.0
330 11.0
331 11.0
332 11.0
333 11.0
334 11.0
335 11.0
336 11.0
337 11.0
338 11.0
339 11.0
340 11.0
341 11.0
342 11.0
343 11.0
344 12.0
345 12.0
346 12.0
347 12.0
348 12.0
349 12.0
350 12.0
351 13.0
352 14.0
353 15.0
354 15.0
355 16.0
356 17.0
357 19.0
358 22.0
359 24.0
360 24.0
361 24.0
362 25.0
363 25.0
364 25.0
365 25.0
366 25.0
367 25.0
368 25.0
369 25.0
370 25.0
371 25.0
372 25.0
373 25.0
374 25.0
375 25.0
376 25.0
377 25.0
378 26.0
379 26.0
380 26.0
381 26.0
382 26.0
383 26.0
384 26.0
385 26.0
386 26.0
387 26.0
388 26.0
389 26.0
390 26.0
391 26.0
392 26.0
393 26.0
394 26.0
395 26.0
396 26.0
397 26.0
398 26.0
399 26.0
400 26.0
401 26.0
402 26.0
403 26.0
404 26.0
405 26.0
406 26.0
407 26.0
408 26.0
409 26.0
410 26.0
411 26.0
412 26.0
413 26.0
414 26.0
415 27.0
416 27.0
417 27.0
418 27.0
419 27.0
420 27.0
421 27.0
422 27.0
423 27.0
424 27.0
425 27.0
426 27.0
427 27.0
428 27.0
429 27.0
430 27.0
431 27.0
432 27.0
433 27.0
434 27.0
435 27.0
436 27.0
437 27.0
438 27.0
439 27.0
440 27.0
441 27.0
442 27.0
443 27.0
444 27.0
445 27.0
446 27.0
447 27.0
448 27.0
449 27.0
450 27.0
451 27.0
452 27.0
453 27.0
454 27.0
455 27.0
456 28.0
457 28.0
458 28.0
459 28.0
460 28.0
461 28.0
462 28.0
463 28.0
464 28.0
465 28.0
466 28.0
467 28.0
468 28.0
469 28.0
470 28.0
471 28.0
472 28.0
473 28.0
474 28.0
475 28.0
476 28.0
477 28.0
478 28.0
479 28.0
480 29.0
481 29.0
482 29.0
483 29.0
484 29.0
485 29.0
486 29.0
487 29.0
488 29.0
489 29.0
490 29.0
491 30.0
492 30.0
493 30.0
494 30.0
495 30.0
496 30.0
497 30.0
498 31.0
499 31.0
500 31.0
501 32.0
502 32.0
503 32.0
504 33.0
505 33.0
506 33.0
507 34.0
508 34.0
509 35.0
510 36.0
511 36.0
512 37.0
513 38.0
514 38.0
515 38.0
516 39.0
517 39.0
518 39.0
519 39.0
520 39.0
521 39.0
522 40.0
523 40.0
524 40.0
525 40.0
526 40.0
527 40.0
528 40.0
529 40.0
530 41.0
531 41.0
532 41.0
533 41.0
534 41.0
535 41.0
536 41.0
537 41.0
538 41.0
539 42.0
540 42.0
541 42.0
542 42.0
543 42.0
544 42.0
545 42.0
546 42.0
547 42.0
548 42.0
549 42.0
550 43.0
551 43.0
552 43.0
553 43.0
554 43.0
555 43.0
556 43.0
557 43.0
558 43.0
559 43.0
560 43.0
561 43.0
562 43.0
563 43.0
564 43.0
565 43.0
566 43.0
567 43.0
568 43.0
569 43.0
570 43.0
571 43.0
572 43.0
573 43.0
574 43.0
575 43.0
576 44.0
577 44.0
578 44.0
579 44.0
580 44.0
581 44.0
582 44.0
583 44.0
584 44.0
585 44.0
586 44.0
587 44.0
588 44.0
589 44.0
590 44.0
591 44.0
592 44.0
593 44.0
594 44.0
595 44.0
596 44.0
597 44.0
598 44.0
599 44.0
600 44.0
601 44.0
602 44.0
603 44.0
604 44.0
605 44.0
606 44.0
607 44.0
608 44.0
609 44.0
610 44.0
611 44.0
612 44.0
613 44.0
614 44.0
615 44.0
616 44.0
617 44.0
618 45.0
619 45.0
620 45.0
621 45.0
622 45.0
623 45.0
624 45.0
625 45.0
626 45.0
627 45.0
628 45.0
629 45.0
630 45.0
631 45.0
632 45.0
633 45.0
634 45.0
635 45.0
636 45.0
637 45.0
638 45.0
639 45.0
640 45.0
641 45.0
642 45.0
643 45.0
644 45.0
645 45.0
646 45.0
647 45.0
648 45.0
649 45.0
650 45.0
651 45.0
652 45.0
653 45.0
654 45.0
655 45.0
656 45.0
657 45.0
658 45.0
659 45.0
660 45.0
661 45.0
662 45.0
663 45.0
664 45.0
665 45.0
666 45.0
667 45.0
668 45.0
669 45.0
670 45.0
671 45.0
672 45.0
673 45.0
674 45.0
675 45.0
676 46.0
677 46.0
678 46.0
679 46.0
680 46.0
681 46.0
682 46.0
683 46.0
684 46.0
685 46.0
686 46.0
687 46.0
688 46.0
689 46.0
690 46.0
691 46.0
692 46.0
693 46.0
694 46.0
695 46.0
696 46.0
697 46.0
698 46.0
699 46.0
700 46.0
701 46.0
702 46.0
703 46.0
704 46.0
705 46.0
706 46.0
707 46.0
708 46.0
709 46.0
710 46.0
711 46.0
712 46.0
713 46.0
714 46.0
715 46.0
716 46.0
717 46.0
718 46.0
719 46.0
720 46.0
721 46.0
722 46.0
723 46.0
724 46.0
725 46.0
726 46.0
727 46.0
728 46.0
729 47.0
730 47.0
731 47.0
732 47.0
733 47.0
734 47.0
735 47.0
736 47.0
737 47.0
738 47.0
739 47.0
740 47.0
741 47.0
742 47.0
743 47.0
744 47.0
745 47.0
746 47.0
747 47.0
748 47.0
749 47.0
750 47.0
751 47.0
752 47.0
753 47.0
754 47.0
755 47.0
756 47.0
757 47.0
758 47.0
759 47.0
760 47.0
761 47.0
762 47.0
763 47.0
764 47.0
765 48.0
766 48.0
767 48.0
768 48.0
769 48.0
770 48.0
771 48.0
772 48.0
773 48.0
774 48.0
775 48.0
776 48.0
777 48.0
778 48.0
779 48.0
780 49.0
781 49.0
782 49.0
783 49.0
784 49.0
785 49.0
786 50.0
787 50.0
788 51.0
789 51.0
790 52.0
791 52.0
792 53.0
793 54.0
794 55.0
795 56.0
796 57.0
797 58.0
798 58.0
799 59.0
800 61.0
801 62.0
802 63.0
803 64.0
804 65.0
805 66.0
806 68.0
807 69.0
808 71.0
809 73.0
810 75.0
811 77.0
812 79.0
813 82.0
814 84.0
815 86.0
816 89.0
817 92.0
818 95.0
819 98.0
820 100.0
821 102.0
822 104.0
823 105.0
824 106.0
825 107.0
826 107.0
827 108.0
828 108.0
829 109.0
830 109.0
831 109.0
832 110.0
833 110.0
834 110.0
835 110.0
836 111.0
837 111.0
838 111.0
839 111.0
840 112.0
841 112.0
842 112.0
843 112.0
844 112.0
845 113.0
846 113.0
847 113.0
848 113.0
849 113.0
850 113.0
851 114.0
852 114.0
853 114.0
854 114.0
855 114.0
856 115.0
857 115.0
858 115.0
859 115.0
860 115.0
861 115.0
862 116.0
863 116.0
864 116.0
865 116.0
866 116.0
867 117.0
868 117.0
869 117.0
870 117.0
871 118.0
872 118.0
873 118.0
874 118.0
875 119.0
876 119.0
877 119.0
878 119.0
879 120.0
880 120.0
881 120.0
882 121.0
883 121.0
884 121.0
885 122.0
886 122.0
887 122.0
888 123.0
889 123.0
890 123.0
891 123.0
892 124.0
893 124.0
894 124.0
895 125.0
896 125.0
897 126.0
898 126.0
899 126.0
900 127.0
901 127.0
902 128.0
903 128.0
904 129.0
905 130.0
906 131.0
907 133.0
908 137.0
909 140.0
910 142.0
911 143.0
912 144.0
913 145.0
914 146.0
915 147.0
916 147.0
917 148.0
918 148.0
919 149.0
920 149.0
921 149.0
922 150.0
923 150.0
924 151.0
925 151.0
926 152.0
927 152.0
928 152.0
929 153.0
930 154.0
931 154.0
932 155.0
933 155.0
934 156.0
935 156.0
936 157.0
937 157.0
938 158.0
939 159.0
940 161.0
941 163.0
942 165.0
943 169.0
944 173.0
945 178.0
946 184.0
947 190.0
948 197.0
949 203.0
950 206.0
951 209.0
952 211.0
953 213.0
954 214.0
955 216.0
956 217.0
957 218.0
958 219.0
959 220.0
960 222.0
961 223.0
962 224.0
963 226.0
964 227.0
965 229.0
966 231.0
967 233.0
968 237.0
969 242.0
970 251.0
971 261.0
972 271.0
973 282.0
974 298.0
975 311.0
976 323.0
977 334.0
978 346.0
979 363.0
980 381.0
981 418.0
982 444.0
983 483.0
984 506.0
985 547.0
986 584.0
987 599.0
988 612.0
989 640.0
990 687.0
991 751.0
992 809.0
993 899.0
994 985.0
995 1031.0
996 1089.0
997 1170.0
998 1316.0
999 1449.0
1000 1595.0


==> plots/cdfs_per_node/CDF_flexcast_95_loc_node2.txt <==
1 30.0
2 30.0
3 30.0
4 30.0
5 30.0
6 31.0
7 31.0
8 31.0
9 31.0
10 31.0
11 31.0
12 31.0
13 31.0
14 31.0
15 31.0
16 31.0
17 31.0
18 31.0
19 31.0
20 32.0
21 32.0
22 32.0
23 32.0
24 32.0
25 32.0
26 32.0
27 32.0
28 32.0
29 32.0
30 32.0
31 32.0
32 32.0
33 32.0
34 32.0
35 32.0
36 32.0
37 32.0
38 33.0
39 33.0
40 33.0
41 33.0
42 33.0
43 33.0
44 33.0
45 33.0
46 33.0
47 33.0
48 33.0
49 33.0
50 33.0
51 34.0
52 34.0
53 34.0
54 34.0
55 34.0
56 34.0
57 34.0
58 34.0
59 34.0
60 35.0
61 35.0
62 35.0
63 35.0
64 35.0
65 35.0
66 36.0
67 36.0
68 36.0
69 36.0
70 37.0
71 37.0
72 37.0
73 38.0
74 38.0
75 39.0
76 39.0
77 39.0
78 40.0
79 40.0
80 41.0
81 41.0
82 41.0
83 42.0
84 42.0
85 42.0
86 43.0
87 43.0
88 43.0
89 43.0
90 44.0
91 44.0
92 44.0
93 44.0
94 44.0
95 44.0
96 45.0
97 45.0
98 45.0
99 45.0
100 45.0
101 45.0
102 45.0
103 46.0
104 46.0
105 46.0
106 46.0
107 46.0
108 46.0
109 46.0
110 46.0
111 47.0
112 47.0
113 47.0
114 47.0
115 47.0
116 47.0
117 47.0
118 47.0
119 47.0
120 47.0
121 47.0
122 47.0
123 47.0
124 48.0
125 48.0
126 48.0
127 48.0
128 48.0
129 48.0
130 48.0
131 48.0
132 48.0
133 48.0
134 48.0
135 48.0
136 48.0
137 48.0
138 48.0
139 48.0
140 48.0
141 48.0
142 48.0
143 48.0
144 48.0
145 48.0
146 48.0
147 48.0
148 48.0
149 48.0
150 49.0
151 49.0
152 49.0
153 49.0
154 49.0
155 49.0
156 49.0
157 49.0
158 49.0
159 49.0
160 49.0
161 49.0
162 49.0
163 49.0
164 49.0
165 49.0
166 49.0
167 49.0
168 49.0
169 49.0
170 49.0
171 49.0
172 49.0
173 49.0
174 49.0
175 49.0
176 49.0
177 49.0
178 49.0
179 49.0
180 49.0
181 49.0
182 49.0
183 49.0
184 49.0
185 49.0
186 49.0
187 49.0
188 49.0
189 49.0
190 49.0
191 49.0
192 49.0
193 49.0
194 49.0
195 49.0
196 49.0
197 49.0
198 49.0
199 49.0
200 50.0
201 50.0
202 50.0
203 50.0
204 50.0
205 50.0
206 50.0
207 50.0
208 50.0
209 50.0
210 50.0
211 50.0
212 50.0
213 50.0
214 50.0
215 50.0
216 50.0
217 50.0
218 50.0
219 50.0
220 50.0
221 50.0
222 50.0
223 50.0
224 50.0
225 50.0
226 50.0
227 50.0
228 50.0
229 50.0
230 50.0
231 50.0
232 50.0
233 50.0
234 50.0
235 50.0
236 50.0
237 50.0
238 50.0
239 50.0
240 50.0
241 50.0
242 50.0
243 50.0
244 50.0
245 50.0
246 50.0
247 50.0
248 50.0
249 50.0
250 50.0
251 50.0
252 50.0
253 50.0
254 50.0
255 50.0
256 50.0
257 50.0
258 50.0
259 50.0
260 50.0
261 50.0
262 50.0
263 50.0
264 50.0
265 50.0
266 50.0
267 50.0
268 51.0
269 51.0
270 51.0
271 51.0
272 51.0
273 51.0
274 51.0
275 51.0
276 51.0
277 51.0
278 51.0
279 51.0
280 51.0
281 51.0
282 51.0
283 51.0
284 51.0
285 51.0
286 51.0
287 51.0
288 51.0
289 51.0
290 51.0
291 51.0
292 51.0
293 51.0
294 51.0
295 51.0
296 51.0
297 51.0
298 51.0
299 51.0
300 51.0
301 51.0
302 51.0
303 51.0
304 51.0
305 51.0
306 51.0
307 51.0
308 51.0
309 51.0
310 51.0
311 51.0
312 51.0
313 51.0
314 51.0
315 51.0
316 51.0
317 51.0
318 51.0
319 51.0
320 51.0
321 51.0
322 51.0
323 51.0
324 51.0
325 51.0
326 51.0
327 51.0
328 51.0
329 51.0
330 51.0
331 51.0
332 51.0
333 51.0
334 51.0
335 51.0
336 51.0
337 51.0
338 52.0
339 52.0
340 52.0
341 52.0
342 52.0
343 52.0
344 52.0
345 52.0
346 52.0
347 52.0
348 52.0
349 52.0
350 52.0
351 52.0
352 52.0
353 52.0
354 52.0
355 52.0
356 52.0
357 52.0
358 52.0
359 52.0
360 52.0
361 52.0
362 52.0
363 52.0
364 52.0
365 52.0
366 52.0
367 52.0
368 52.0
369 52.0
370 52.0
371 52.0
372 52.0
373 52.0
374 52.0
375 52.0
376 52.0
377 52.0
378 52.0
379 52.0
380 52.0
381 52.0
382 52.0
383 52.0
384 52.0
385 52.0
386 52.0
387 52.0
388 52.0
389 52.0
390 52.0
391 52.0
392 52.0
393 52.0
394 52.0
395 53.0
396 53.0
397 53.0
398 53.0
399 53.0
400 53.0
401 53.0
402 53.0
403 53.0
404 53.0
405 53.0
406 53.0
407 53.0
408 53.0
409 53.0
410 53.0
411 53.0
412 53.0
413 53.0
414 53.0
415 53.0
416 53.0
417 53.0
418 53.0
419 53.0
420 53.0
421 53.0
422 53.0
423 53.0
424 53.0
425 53.0
426 53.0
427 53.0
428 53.0
429 53.0
430 53.0
431 53.0
432 54.0
433 54.0
434 54.0
435 54.0
436 54.0
437 54.0
438 54.0
439 54.0
440 54.0
441 54.0
442 54.0
443 54.0
444 54.0
445 54.0
446 54.0
447 54.0
448 54.0
449 54.0
450 54.0
451 54.0
452 54.0
453 54.0
454 54.0
455 54.0
456 55.0
457 55.0
458 55.0
459 55.0
460 55.0
461 55.0
462 55.0
463 55.0
464 55.0
465 55.0
466 55.0
467 55.0
468 55.0
469 55.0
470 55.0
471 55.0
472 56.0
473 56.0
474 56.0
475 56.0
476 56.0
477 56.0
478 56.0
479 56.0
480 56.0
481 56.0
482 56.0
483 56.0
484 56.0
485 57.0
486 57.0
487 57.0
488 57.0
489 57.0
490 57.0
491 57.0
492 57.0
493 57.0
494 57.0
495 57.0
496 58.0
497 58.0
498 58.0
499 58.0
500 58.0
501 58.0
502 58.0
503 58.0
504 58.0
505 58.0
506 59.0
507 59.0
508 59.0
509 59.0
510 59.0
511 59.0
512 59.0
513 59.0
514 59.0
515 59.0
516 59.0
517 60.0
518 60.0
519 60.0
520 60.0
521 60.0
522 60.0
523 60.0
524 60.0
525 60.0
526 61.0
527 61.0
528 61.0
529 61.0
530 61.0
531 61.0
532 61.0
533 61.0
534 62.0
535 62.0
536 62.0
537 62.0
538 62.0
539 62.0
540 62.0
541 63.0
542 63.0
543 63.0
544 63.0
545 63.0
546 63.0
547 63.0
548 64.0
549 64.0
550 64.0
551 64.0
552 64.0
553 64.0
554 64.0
555 65.0
556 65.0
557 65.0
558 65.0
559 65.0
560 65.0
561 66.0
562 66.0
563 66.0
564 66.0
565 66.0
566 67.0
567 67.0
568 67.0
569 67.0
570 67.0
571 68.0
572 68.0
573 68.0
574 68.0
575 68.0
576 68.0
577 69.0
578 69.0
579 69.0
580 69.0
581 69.0
582 70.0
583 70.0
584 70.0
585 70.0
586 70.0
587 71.0
588 71.0
589 71.0
590 71.0
591 71.0
592 72.0
593 72.0
594 72.0
595 72.0
596 73.0
597 73.0
598 73.0
599 73.0
600 73.0
601 74.0
602 74.0
603 74.0
604 75.0
605 75.0
606 75.0
607 75.0
608 76.0
609 76.0
610 76.0
611 76.0
612 77.0
613 77.0
614 77.0
615 78.0
616 78.0
617 79.0
618 79.0
619 79.0
620 80.0
621 80.0
622 80.0
623 81.0
624 81.0
625 81.0
626 82.0
627 82.0
628 83.0
629 83.0
630 84.0
631 84.0
632 85.0
633 85.0
634 86.0
635 86.0
636 87.0
637 88.0
638 88.0
639 89.0
640 90.0
641 91.0
642 92.0
643 93.0
644 94.0
645 95.0
646 96.0
647 97.0
648 98.0
649 99.0
650 100.0
651 101.0
652 102.0
653 103.0
654 105.0
655 106.0
656 106.0
657 107.0
658 108.0
659 109.0
660 110.0
661 110.0
662 111.0
663 111.0
664 112.0
665 112.0
666 112.0
667 112.0
668 113.0
669 113.0
670 113.0
671 113.0
672 114.0
673 114.0
674 114.0
675 114.0
676 114.0
677 115.0
678 115.0
679 115.0
680 115.0
681 115.0
682 116.0
683 116.0
684 116.0
685 116.0
686 116.0
687 116.0
688 117.0
689 117.0
690 117.0
691 117.0
692 117.0
693 117.0
694 117.0
695 118.0
696 118.0
697 118.0
698 118.0
699 118.0
700 118.0
701 118.0
702 118.0
703 119.0
704 119.0
705 119.0
706 119.0
707 119.0
708 119.0
709 119.0
710 120.0
711 120.0
712 120.0
713 120.0
714 120.0
715 120.0
716 120.0
717 120.0
718 121.0
719 121.0
720 121.0
721 121.0
722 121.0
723 121.0
724 121.0
725 122.0
726 122.0
727 122.0
728 122.0
729 122.0
730 123.0
731 123.0
732 123.0
733 123.0
734 124.0
735 124.0
736 124.0
737 124.0
738 125.0
739 125.0
740 125.0
741 125.0
742 126.0
743 126.0
744 126.0
745 127.0
746 127.0
747 128.0
748 128.0
749 129.0
750 129.0
751 130.0
752 130.0
753 131.0
754 131.0
755 132.0
756 133.0
757 133.0
758 134.0
759 135.0
760 135.0
761 136.0
762 137.0
763 138.0
764 138.0
765 140.0
766 141.0
767 142.0
768 143.0
769 144.0
770 145.0
771 146.0
772 147.0
773 148.0
774 148.0
775 149.0
776 150.0
777 150.0
778 151.0
779 151.0
780 152.0
781 152.0
782 153.0
783 153.0
784 153.0
785 154.0
786 154.0
787 155.0
788 155.0
789 155.0
790 156.0
791 156.0
792 156.0
793 157.0
794 157.0
795 157.0
796 158.0
797 158.0
798 158.0
799 159.0
800 159.0
801 159.0
802 160.0
803 160.0
804 160.0
805 161.0
806 161.0
807 161.0
808 162.0
809 162.0
810 162.0
811 162.0
812 163.0
813 163.0
814 164.0
815 164.0
816 164.0
817 165.0
818 165.0
819 165.0
820 165.0
821 166.0
822 166.0
823 166.0
824 167.0
825 167.0
826 167.0
827 167.0
828 168.0
829 168.0
830 168.0
831 169.0
832 169.0
833 169.0
834 170.0
835 170.0
836 171.0
837 171.0
838 171.0
839 172.0
840 172.0
841 173.0
842 173.0
843 174.0
844 174.0
845 175.0
846 175.0
847 176.0
848 178.0
849 178.0
850 180.0
851 181.0
852 183.0
853 184.0
854 186.0
855 187.0
856 189.0
857 191.0
858 193.0
859 195.0
860 197.0
861 199.0
862 201.0
863 203.0
864 205.0
865 207.0
866 209.0
867 211.0
868 213.0
869 215.0
870 216.0
871 217.0
872 218.0
873 220.0
874 221.0
875 222.0
876 224.0
877 225.0
878 227.0
879 228.0
880 229.0
881 231.0
882 232.0
883 234.0
884 236.0
885 237.0
886 239.0
887 241.0
888 243.0
889 244.0
890 247.0
891 250.0
892 252.0
893 254.0
894 257.0
895 258.0
896 261.0
897 263.0
898 265.0
899 267.0
900 269.0
901 272.0
902 275.0
903 278.0
904 280.0
905 284.0
906 288.0
907 292.0
908 295.0
909 299.0
910 304.0
911 308.0
912 313.0
913 316.0
914 320.0
915 326.0
916 331.0
917 337.0
918 343.0
919 348.0
920 355.0
921 361.0
922 368.0
923 374.0
924 381.0
925 389.0
926 397.0
927 406.0
928 415.0
929 421.0
930 431.0
931 439.0
932 450.0
933 465.0
934 475.0
935 488.0
936 498.0
937 506.0
938 512.0
939 520.0
940 531.0
941 541.0
942 550.0
943 558.0
944 566.0
945 575.0
946 582.0
947 590.0
948 598.0
949 606.0
950 613.0
951 621.0
952 629.0
953 637.0
954 650.0
955 657.0
956 665.0
957 678.0
958 689.0
959 707.0
960 720.0
961 743.0
962 759.0
963 779.0
964 791.0
965 803.0
966 823.0
967 835.0
968 858.0
969 879.0
970 899.0
971 922.0
972 951.0
973 983.0
974 1008.0
975 1037.0
976 1064.0
977 1093.0
978 1124.0
979 1150.0
980 1177.0
981 1206.0
982 1232.0
983 1271.0
984 1307.0
985 1344.0
986 1384.0
987 1423.0
988 1465.0
989 1508.0
990 1580.0
991 1625.0
992 1682.0
993 1755.0
994 1880.0
995 1989.0
996 2097.0
997 2222.0
998 2326.0
999 2521.0
1000 2613.0


==> plots/cdfs_per_node/CDF_flexcast_95_loc_node3.txt <==
1 68.0
2 70.0
3 72.0
4 73.0
5 74.0
6 75.0
7 76.0
8 77.0
9 78.0
10 80.0
11 81.0
12 83.0
13 85.0
14 86.0
15 89.0
16 91.0
17 93.0
18 94.0
19 97.0
20 100.0
21 101.0
22 104.0
23 106.0
24 109.0
25 112.0
26 115.0
27 118.0
28 120.0
29 123.0
30 127.0
31 131.0
32 135.0
33 138.0
34 141.0
35 145.0
36 148.0
37 154.0
38 160.0
39 166.0
40 171.0
41 176.0
42 181.0
43 184.0
44 190.0
45 195.0
46 198.0
47 202.0
48 208.0
49 212.0
50 217.0
51 222.0
52 229.0
53 235.0
54 244.0
55 251.0
56 257.0
57 262.0
58 268.0
59 272.0
60 276.0
61 285.0
62 294.0
63 303.0
64 313.0
65 322.0
66 335.0
67 348.0
68 364.0
69 378.0
70 387.0
71 405.0
72 418.0
73 440.0
74 473.0
75 503.0
76 530.0
77 578.0
78 618.0
79 648.0
80 680.0
81 711.0
82 735.0
83 781.0
84 829.0
85 862.0
86 917.0
87 981.0
88 1045.0
89 1131.0
90 1200.0
91 1284.0
92 1408.0
93 1505.0
94 1690.0
95 1825.0
96 2189.0
97 2514.0
98 2926.0
99 3262.0
100 4044.0


==> plots/cdfs_per_node/CDF_flexcast_99_loc_node1.txt <==
1 4.0
2 5.0
3 5.0
4 5.0
5 5.0
6 5.0
7 5.0
8 5.0
9 5.0
10 5.0
11 5.0
12 5.0
13 5.0
14 5.0
15 5.0
16 5.0
17 5.0
18 5.0
19 5.0
20 5.0
21 5.0
22 5.0
23 5.0
24 5.0
25 5.0
26 5.0
27 5.0
28 5.0
29 5.0
30 5.0
31 5.0
32 5.0
33 5.0
34 5.0
35 5.0
36 5.0
37 5.0
38 5.0
39 5.0
40 5.0
41 5.0
42 5.0
43 5.0
44 5.0
45 5.0
46 5.0
47 5.0
48 5.0
49 5.0
50 5.0
51 5.0
52 5.0
53 5.0
54 5.0
55 5.0
56 5.0
57 5.0
58 5.0
59 5.0
60 5.0
61 5.0
62 5.0
63 5.0
64 5.0
65 5.0
66 5.0
67 5.0
68 5.0
69 5.0
70 5.0
71 5.0
72 5.0
73 5.0
74 5.0
75 5.0
76 5.0
77 5.0
78 5.0
79 5.0
80 5.0
81 5.0
82 5.0
83 5.0
84 5.0
85 5.0
86 5.0
87 5.0
88 5.0
89 5.0
90 5.0
91 5.0
92 5.0
93 5.0
94 5.0
95 5.0
96 5.0
97 5.0
98 5.0
99 5.0
100 5.0
101 5.0
102 5.0
103 5.0
104 5.0
105 5.0
106 5.0
107 5.0
108 5.0
109 5.0
110 5.0
111 5.0
112 5.0
113 5.0
114 5.0
115 5.0
116 5.0
117 5.0
118 5.0
119 5.0
120 5.0
121 5.0
122 5.0
123 5.0
124 5.0
125 5.0
126 5.0
127 5.0
128 5.0
129 5.0
130 5.0
131 5.0
132 5.0
133 5.0
134 5.0
135 5.0
136 5.0
137 5.0
138 5.0
139 5.0
140 5.0
141 5.0
142 5.0
143 5.0
144 5.0
145 5.0
146 5.0
147 5.0
148 5.0
149 5.0
150 5.0
151 5.0
152 5.0
153 5.0
154 5.0
155 5.0
156 5.0
157 5.0
158 5.0
159 5.0
160 5.0
161 5.0
162 5.0
163 5.0
164 5.0
165 5.0
166 5.0
167 5.0
168 5.0
169 5.0
170 5.0
171 5.0
172 5.0
173 5.0
174 5.0
175 5.0
176 5.0
177 5.0
178 5.0
179 5.0
180 5.0
181 5.0
182 5.0
183 5.0
184 5.0
185 5.0
186 5.0
187 5.0
188 5.0
189 5.0
190 5.0
191 5.0
192 5.0
193 5.0
194 5.0
195 5.0
196 5.0
197 5.0
198 5.0
199 6.0
200 6.0
201 6.0
202 6.0
203 6.0
204 6.0
205 6.0
206 6.0
207 6.0
208 6.0
209 6.0
210 6.0
211 6.0
212 6.0
213 6.0
214 6.0
215 6.0
216 6.0
217 6.0
218 6.0
219 6.0
220 6.0
221 6.0
222 6.0
223 6.0
224 6.0
225 6.0
226 6.0
227 6.0
228 6.0
229 6.0
230 7.0
231 8.0
232 8.0
233 9.0
234 9.0
235 9.0
236 9.0
237 9.0
238 9.0
239 9.0
240 9.0
241 9.0
242 9.0
243 9.0
244 9.0
245 9.0
246 9.0
247 9.0
248 9.0
249 9.0
250 9.0
251 9.0
252 9.0
253 9.0
254 9.0
255 9.0
256 9.0
257 9.0
258 9.0
259 9.0
260 9.0
261 10.0
262 10.0
263 10.0
264 10.0
265 10.0
266 10.0
267 10.0
268 10.0
269 10.0
270 10.0
271 10.0
272 10.0
273 10.0
274 10.0
275 10.0
276 10.0
277 10.0
278 10.0
279 10.0
280 10.0
281 10.0
282 10.0
283 10.0
284 10.0
285 10.0
286 10.0
287 10.0
288 11.0
289 11.0
290 11.0
291 11.0
292 11.0
293 11.0
294 11.0
295 11.0
296 11.0
297 11.0
298 11.0
299 11.0
300 11.0
301 11.0
302 11.0
303 11.0
304 11.0
305 11.0
306 11.0
307 11.0
308 11.0
309 11.0
310 11.0
311 11.0
312 11.0
313 11.0
314 11.0
315 11.0
316 11.0
317 11.0
318 11.0
319 11.0
320 11.0
321 11.0
322 11.0
323 11.0
324 11.0
325 11.0
326 11.0
327 11.0
328 11.0
329 11.0
330 11.0
331 11.0
332 11.0
333 12.0
334 12.0
335 12.0
336 12.0
337 12.0
338 12.0
339 12.0
340 14.0
341 17.0
342 21.0
343 24.0
344 24.0
345 25.0
346 25.0
347 25.0
348 25.0
349 25.0
350 25.0
351 25.0
352 25.0
353 25.0
354 25.0
355 25.0
356 25.0
357 25.0
358 26.0
359 26.0
360 26.0
361 26.0
362 26.0
363 26.0
364 26.0
365 26.0
366 26.0
367 26.0
368 26.0
369 26.0
370 26.0
371 26.0
372 26.0
373 26.0
374 26.0
375 26.0
376 26.0
377 26.0
378 26.0
379 26.0
380 26.0
381 26.0
382 26.0
383 26.0
384 26.0
385 26.0
386 26.0
387 26.0
388 26.0
389 26.0
390 26.0
391 27.0
392 27.0
393 27.0
394 27.0
395 27.0
396 27.0
397 27.0
398 27.0
399 27.0
400 27.0
401 27.0
402 27.0
403 27.0
404 27.0
405 27.0
406 27.0
407 27.0
408 27.0
409 27.0
410 27.0
411 27.0
412 27.0
413 27.0
414 27.0
415 27.0
416 27.0
417 27.0
418 27.0
419 27.0
420 27.0
421 27.0
422 27.0
423 27.0
424 27.0
425 27.0
426 27.0
427 28.0
428 28.0
429 28.0
430 28.0
431 28.0
432 28.0
433 28.0
434 28.0
435 28.0
436 28.0
437 28.0
438 28.0
439 28.0
440 28.0
441 28.0
442 28.0
443 28.0
444 28.0
445 28.0
446 28.0
447 28.0
448 28.0
449 29.0
450 29.0
451 29.0
452 29.0
453 29.0
454 29.0
455 29.0
456 29.0
457 29.0
458 29.0
459 29.0
460 29.0
461 29.0
462 30.0
463 30.0
464 30.0
465 30.0
466 30.0
467 30.0
468 30.0
469 31.0
470 31.0
471 31.0
472 31.0
473 32.0
474 32.0
475 32.0
476 33.0
477 33.0
478 33.0
479 34.0
480 34.0
481 35.0
482 35.0
483 35.0
484 36.0
485 36.0
486 36.0
487 37.0
488 37.0
489 37.0
490 37.0
491 37.0
492 38.0
493 38.0
494 38.0
495 38.0
496 38.0
497 38.0
498 38.0
499 38.0
500 38.0
501 38.0
502 39.0
503 39.0
504 39.0
505 39.0
506 39.0
507 39.0
508 39.0
509 39.0
510 39.0
511 39.0
512 39.0
513 39.0
514 39.0
515 39.0
516 39.0
517 39.0
518 39.0
519 40.0
520 40.0
521 40.0
522 40.0
523 40.0
524 40.0
525 40.0
526 40.0
527 40.0
528 40.0
529 40.0
530 40.0
531 40.0
532 40.0
533 40.0
534 40.0
535 40.0
536 40.0
537 40.0
538 40.0
539 40.0
540 40.0
541 40.0
542 40.0
543 41.0
544 41.0
545 41.0
546 41.0
547 41.0
548 41.0
549 41.0
550 41.0
551 41.0
552 41.0
553 41.0
554 41.0
555 41.0
556 41.0
557 41.0
558 41.0
559 41.0
560 41.0
561 41.0
562 41.0
563 41.0
564 41.0
565 42.0
566 42.0
567 42.0
568 42.0
569 42.0
570 42.0
571 42.0
572 42.0
573 42.0
574 42.0
575 42.0
576 42.0
577 42.0
578 42.0
579 42.0
580 42.0
581 42.0
582 42.0
583 42.0
584 42.0
585 42.0
586 43.0
587 43.0
588 43.0
589 43.0
590 43.0
591 43.0
592 43.0
593 43.0
594 43.0
595 43.0
596 43.0
597 43.0
598 43.0
599 43.0
600 43.0
601 43.0
602 43.0
603 43.0
604 43.0
605 43.0
606 43.0
607 43.0
608 43.0
609 43.0
610 43.0
611 43.0
612 43.0
613 44.0
614 44.0
615 44.0
616 44.0
617 44.0
618 44.0
619 44.0
620 44.0
621 44.0
622 44.0
623 44.0
624 44.0
625 44.0
626 44.0
627 44.0
628 44.0
629 44.0
630 44.0
631 44.0
632 44.0
633 44.0
634 44.0
635 44.0
636 44.0
637 44.0
638 44.0
639 44.0
640 44.0
641 44.0
642 44.0
643 44.0
644 44.0
645 44.0
646 44.0
647 44.0
648 44.0
649 44.0
650 44.0
651 44.0
652 44.0
653 45.0
654 45.0
655 45.0
656 45.0
657 45.0
658 45.0
659 45.0
660 45.0
661 45.0
662 45.0
663 45.0
664 45.0
665 45.0
666 45.0
667 45.0
668 45.0
669 45.0
670 45.0
671 45.0
672 45.0
673 45.0
674 45.0
675 45.0
676 45.0
677 45.0
678 45.0
679 45.0
680 45.0
681 45.0
682 45.0
683 45.0
684 45.0
685 45.0
686 45.0
687 45.0
688 45.0
689 45.0
690 45.0
691 45.0
692 45.0
693 45.0
694 45.0
695 45.0
696 45.0
697 45.0
698 45.0
699 45.0
700 45.0
701 45.0
702 46.0
703 46.0
704 46.0
705 46.0
706 46.0
707 46.0
708 46.0
709 46.0
710 46.0
711 46.0
712 46.0
713 46.0
714 46.0
715 46.0
716 46.0
717 46.0
718 46.0
719 46.0
720 46.0
721 46.0
722 46.0
723 46.0
724 46.0
725 46.0
726 46.0
727 46.0
728 46.0
729 46.0
730 46.0
731 46.0
732 46.0
733 46.0
734 46.0
735 46.0
736 46.0
737 46.0
738 46.0
739 46.0
740 46.0
741 46.0
742 46.0
743 46.0
744 46.0
745 46.0
746 46.0
747 46.0
748 47.0
749 47.0
750 47.0
751 47.0
752 47.0
753 47.0
754 47.0
755 47.0
756 47.0
757 47.0
758 47.0
759 47.0
760 47.0
761 47.0
762 47.0
763 47.0
764 47.0
765 47.0
766 47.0
767 47.0
768 47.0
769 47.0
770 47.0
771 47.0
772 47.0
773 47.0
774 47.0
775 47.0
776 47.0
777 47.0
778 48.0
779 48.0
780 48.0
781 48.0
782 48.0
783 48.0
784 48.0
785 48.0
786 48.0
787 48.0
788 48.0
789 48.0
790 48.0
791 49.0
792 49.0
793 49.0
794 49.0
795 49.0
796 49.0
797 50.0
798 50.0
799 50.0
800 51.0
801 51.0
802 51.0
803 52.0
804 53.0
805 53.0
806 54.0
807 55.0
808 56.0
809 57.0
810 58.0
811 58.0
812 59.0
813 60.0
814 62.0
815 63.0
816 65.0
817 67.0
818 71.0
819 74.0
820 77.0
821 79.0
822 83.0
823 86.0
824 89.0
825 93.0
826 98.0
827 102.0
828 104.0
829 105.0
830 106.0
831 107.0
832 108.0
833 108.0
834 109.0
835 109.0
836 110.0
837 110.0
838 110.0
839 110.0
840 111.0
841 111.0
842 111.0
843 112.0
844 112.0
845 112.0
846 112.0
847 112.0
848 113.0
849 113.0
850 113.0
851 113.0
852 113.0
853 113.0
854 114.0
855 114.0
856 114.0
857 114.0
858 114.0
859 115.0
860 115.0
861 115.0
862 115.0
863 115.0
864 116.0
865 116.0
866 116.0
867 116.0
868 116.0
869 117.0
870 117.0
871 117.0
872 117.0
873 117.0
874 118.0
875 118.0
876 118.0
877 118.0
878 119.0
879 119.0
880 119.0
881 119.0
882 120.0
883 120.0
884 120.0
885 121.0
886 121.0
887 121.0
888 121.0
889 121.0
890 122.0
891 122.0
892 122.0
893 123.0
894 123.0
895 123.0
896 123.0
897 124.0
898 124.0
899 124.0
900 125.0
901 125.0
902 125.0
903 126.0
904 126.0
905 126.0
906 127.0
907 127.0
908 127.0
909 128.0
910 128.0
911 129.0
912 130.0
913 131.0
914 133.0
915 136.0
916 140.0
917 142.0
918 143.0
919 145.0
920 146.0
921 146.0
922 147.0
923 147.0
924 148.0
925 149.0
926 149.0
927 149.0
928 150.0
929 150.0
930 151.0
931 151.0
932 152.0
933 152.0
934 153.0
935 153.0
936 154.0
937 154.0
938 155.0
939 156.0
940 156.0
941 157.0
942 158.0
943 159.0
944 160.0
945 162.0
946 166.0
947 173.0
948 179.0
949 190.0
950 200.0
951 204.0
952 206.0
953 208.0
954 209.0
955 211.0
956 212.0
957 212.0
958 213.0
959 214.0
960 215.0
961 215.0
962 216.0
963 217.0
964 218.0
965 218.0
966 219.0
967 220.0
968 220.0
969 221.0
970 221.0
971 222.0
972 223.0
973 223.0
974 224.0
975 225.0
976 225.0
977 226.0
978 227.0
979 228.0
980 229.0
981 230.0
982 231.0
983 233.0
984 234.0
985 236.0
986 238.0
987 241.0
988 246.0
989 256.0
990 271.0
991 281.0
992 296.0
993 316.0
994 339.0
995 359.0
996 412.0
997 446.0
998 468.0
999 493.0
1000 531.0


==> plots/cdfs_per_node/CDF_flexcast_99_loc_node2.txt <==
1 30.0
2 30.0
3 30.0
4 30.0
5 30.0
6 31.0
7 31.0
8 31.0
9 31.0
10 31.0
11 31.0
12 31.0
13 31.0
14 31.0
15 31.0
16 31.0
17 31.0
18 31.0
19 31.0
20 31.0
21 31.0
22 32.0
23 32.0
24 32.0
25 32.0
26 32.0
27 32.0
28 32.0
29 32.0
30 32.0
31 32.0
32 32.0
33 32.0
34 32.0
35 32.0
36 32.0
37 32.0
38 32.0
39 32.0
40 32.0
41 32.0
42 32.0
43 32.0
44 32.0
45 32.0
46 32.0
47 32.0
48 32.0
49 33.0
50 33.0
51 33.0
52 33.0
53 33.0
54 33.0
55 33.0
56 33.0
57 33.0
58 33.0
59 33.0
60 33.0
61 33.0
62 33.0
63 33.0
64 33.0
65 33.0
66 33.0
67 33.0
68 33.0
69 33.0
70 33.0
71 34.0
72 34.0
73 34.0
74 34.0
75 34.0
76 34.0
77 34.0
78 34.0
79 34.0
80 34.0
81 34.0
82 34.0
83 34.0
84 34.0
85 35.0
86 35.0
87 35.0
88 35.0
89 35.0
90 35.0
91 35.0
92 35.0
93 35.0
94 35.0
95 35.0
96 36.0
97 36.0
98 36.0
99 36.0
100 36.0
101 36.0
102 36.0
103 37.0
104 37.0
105 37.0
106 37.0
107 38.0
108 38.0
109 38.0
110 39.0
111 39.0
112 40.0
113 40.0
114 40.0
115 41.0
116 41.0
117 41.0
118 42.0
119 42.0
120 42.0
121 42.0
122 43.0
123 43.0
124 43.0
125 43.0
126 43.0
127 43.0
128 43.0
129 43.0
130 43.0
131 43.0
132 44.0
133 44.0
134 44.0
135 44.0
136 44.0
137 44.0
138 44.0
139 44.0
140 44.0
141 44.0
142 44.0
143 44.0
144 44.0
145 44.0
146 45.0
147 45.0
148 45.0
149 45.0
150 45.0
151 45.0
152 45.0
153 45.0
154 45.0
155 45.0
156 45.0
157 45.0
158 45.0
159 45.0
160 45.0
161 45.0
162 45.0
163 45.0
164 45.0
165 45.0
166 46.0
167 46.0
168 46.0
169 46.0
170 46.0
171 46.0
172 46.0
173 46.0
174 46.0
175 46.0
176 46.0
177 46.0
178 46.0
179 46.0
180 46.0
181 46.0
182 46.0
183 46.0
184 46.0
185 46.0
186 47.0
187 47.0
188 47.0
189 47.0
190 47.0
191 47.0
192 47.0
193 47.0
194 47.0
195 47.0
196 47.0
197 47.0
198 47.0
199 47.0
200 47.0
201 47.0
202 47.0
203 47.0
204 48.0
205 48.0
206 48.0
207 48.0
208 48.0
209 48.0
210 48.0
211 48.0
212 48.0
213 48.0
214 48.0
215 48.0
216 48.0
217 48.0
218 48.0
219 48.0
220 48.0
221 48.0
222 48.0
223 48.0
224 48.0
225 48.0
226 48.0
227 49.0
228 49.0
229 49.0
230 49.0
231 49.0
232 49.0
233 49.0
234 49.0
235 49.0
236 49.0
237 49.0
238 49.0
239 49.0
240 49.0
241 49.0
242 49.0
243 49.0
244 49.0
245 49.0
246 49.0
247 49.0
248 49.0
249 49.0
250 49.0
251 49.0
252 49.0
253 49.0
254 49.0
255 49.0
256 49.0
257 49.0
258 49.0
259 49.0
260 49.0
261 50.0
262 50.0
263 50.0
264 50.0
265 50.0
266 50.0
267 50.0
268 50.0
269 50.0
270 50.0
271 50.0
272 50.0
273 50.0
274 50.0
275 50.0
276 50.0
277 50.0
278 50.0
279 50.0
280 50.0
281 50.0
282 50.0
283 50.0
284 50.0
285 50.0
286 50.0
287 50.0
288 50.0
289 50.0
290 50.0
291 50.0
292 50.0
293 50.0
294 50.0
295 50.0
296 50.0
297 50.0
298 50.0
299 50.0
300 50.0
301 50.0
302 50.0
303 50.0
304 50.0
305 50.0
306 50.0
307 51.0
308 51.0
309 51.0
310 51.0
311 51.0
312 51.0
313 51.0
314 51.0
315 51.0
316 51.0
317 51.0
318 51.0
319 51.0
320 51.0
321 51.0
322 51.0
323 51.0
324 51.0
325 51.0
326 51.0
327 51.0
328 51.0
329 51.0
330 51.0
331 51.0
332 51.0
333 51.0
334 51.0
335 51.0
336 51.0
337 51.0
338 51.0
339 51.0
340 51.0
341 51.0
342 51.0
343 51.0
344 51.0
345 51.0
346 51.0
347 51.0
348 51.0
349 51.0
350 51.0
351 52.0
352 52.0
353 52.0
354 52.0
355 52.0
356 52.0
357 52.0
358 52.0
359 52.0
360 52.0
361 52.0
362 52.0
363 52.0
364 52.0
365 52.0
366 52.0
367 52.0
368 52.0
369 52.0
370 52.0
371 52.0
372 52.0
373 52.0
374 52.0
375 52.0
376 52.0
377 52.0
378 52.0
379 52.0
380 52.0
381 52.0
382 52.0
383 52.0
384 52.0
385 52.0
386 52.0
387 53.0
388 53.0
389 53.0
390 53.0
391 53.0
392 53.0
393 53.0
394 53.0
395 53.0
396 53.0
397 53.0
398 53.0
399 53.0
400 53.0
401 53.0
402 53.0
403 53.0
404 53.0
405 53.0
406 53.0
407 53.0
408 54.0
409 54.0
410 54.0
411 54.0
412 54.0
413 54.0
414 54.0
415 54.0
416 54.0
417 54.0
418 54.0
419 54.0
420 54.0
421 54.0
422 55.0
423 55.0
424 55.0
425 55.0
426 55.0
427 55.0
428 55.0
429 55.0
430 55.0
431 56.0
432 56.0
433 56.0
434 56.0
435 56.0
436 56.0
437 56.0
438 56.0
439 57.0
440 57.0
441 57.0
442 57.0
443 57.0
444 57.0
445 57.0
446 58.0
447 58.0
448 58.0
449 58.0
450 58.0
451 58.0
452 58.0
453 58.0
454 58.0
455 58.0
456 58.0
457 59.0
458 59.0
459 59.0
460 59.0
461 59.0
462 59.0
463 59.0
464 59.0
465 59.0
466 60.0
467 60.0
468 60.0
469 60.0
470 60.0
471 60.0
472 60.0
473 60.0
474 61.0
475 61.0
476 61.0
477 61.0
478 61.0
479 61.0
480 61.0
481 61.0
482 62.0
483 62.0
484 62.0
485 62.0
486 62.0
487 62.0
488 62.0
489 63.0
490 63.0
491 63.0
492 63.0
493 63.0
494 63.0
495 63.0
496 64.0
497 64.0
498 64.0
499 64.0
500 64.0
501 64.0
502 65.0
503 65.0
504 65.0
505 65.0
506 65.0
507 65.0
508 66.0
509 66.0
510 66.0
511 66.0
512 66.0
513 67.0
514 67.0
515 67.0
516 67.0
517 67.0
518 68.0
519 68.0
520 68.0
521 68.0
522 68.0
523 68.0
524 68.0
525 69.0
526 69.0
527 69.0
528 69.0
529 69.0
530 69.0
531 70.0
532 70.0
533 70.0
534 70.0
535 70.0
536 70.0
537 71.0
538 71.0
539 71.0
540 71.0
541 71.0
542 71.0
543 72.0
544 72.0
545 72.0
546 72.0
547 72.0
548 73.0
549 73.0
550 73.0
551 73.0
552 73.0
553 74.0
554 74.0
555 74.0
556 74.0
557 74.0
558 74.0
559 75.0
560 75.0
561 75.0
562 75.0
563 76.0
564 76.0
565 76.0
566 76.0
567 76.0
568 77.0
569 77.0
570 77.0
571 77.0
572 77.0
573 77.0
574 78.0
575 78.0
576 78.0
577 78.0
578 78.0
579 79.0
580 79.0
581 79.0
582 79.0
583 79.0
584 79.0
585 80.0
586 80.0
587 80.0
588 80.0
589 80.0
590 80.0
591 81.0
592 81.0
593 81.0
594 81.0
595 81.0
596 82.0
597 82.0
598 82.0
599 82.0
600 82.0
601 82.0
602 83.0
603 83.0
604 83.0
605 83.0
606 84.0
607 84.0
608 84.0
609 84.0
610 84.0
611 85.0
612 85.0
613 85.0
614 86.0
615 86.0
616 86.0
617 87.0
618 87.0
619 87.0
620 87.0
621 88.0
622 88.0
623 88.0
624 89.0
625 89.0
626 90.0
627 90.0
628 90.0
629 91.0
630 91.0
631 91.0
632 92.0
633 92.0
634 93.0
635 94.0
636 94.0
637 94.0
638 95.0
639 96.0
640 96.0
641 97.0
642 98.0
643 98.0
644 99.0
645 100.0
646 100.0
647 101.0
648 102.0
649 103.0
650 104.0
651 105.0
652 106.0
653 108.0
654 109.0
655 110.0
656 111.0
657 112.0
658 112.0
659 113.0
660 113.0
661 113.0
662 114.0
663 114.0
664 114.0
665 114.0
666 114.0
667 115.0
668 115.0
669 115.0
670 115.0
671 116.0
672 116.0
673 116.0
674 116.0
675 116.0
676 116.0
677 117.0
678 117.0
679 117.0
680 117.0
681 117.0
682 117.0
683 117.0
684 118.0
685 118.0
686 118.0
687 118.0
688 118.0
689 118.0
690 118.0
691 119.0
692 119.0
693 119.0
694 119.0
695 119.0
696 119.0
697 119.0
698 119.0
699 120.0
700 120.0
701 120.0
702 120.0
703 120.0
704 120.0
705 120.0
706 120.0
707 121.0
708 121.0
709 121.0
710 121.0
711 121.0
712 121.0
713 121.0
714 121.0
715 122.0
716 122.0
717 122.0
718 122.0
719 122.0
720 122.0
721 122.0
722 123.0
723 123.0
724 123.0
725 123.0
726 123.0
727 123.0
728 124.0
729 124.0
730 124.0
731 124.0
732 124.0
733 125.0
734 125.0
735 125.0
736 125.0
737 125.0
738 126.0
739 126.0
740 126.0
741 126.0
742 126.0
743 127.0
744 127.0
745 127.0
746 128.0
747 128.0
748 128.0
749 128.0
750 129.0
751 129.0
752 129.0
753 129.0
754 130.0
755 130.0
756 130.0
757 130.0
758 131.0
759 131.0
760 131.0
761 132.0
762 132.0
763 132.0
764 133.0
765 133.0
766 133.0
767 134.0
768 134.0
769 134.0
770 135.0
771 135.0
772 135.0
773 135.0
774 136.0
775 136.0
776 137.0
777 137.0
778 138.0
779 139.0
780 140.0
781 141.0
782 143.0
783 144.0
784 146.0
785 147.0
786 148.0
787 149.0
788 150.0
789 151.0
790 152.0
791 152.0
792 153.0
793 154.0
794 154.0
795 154.0
796 155.0
797 155.0
798 156.0
799 156.0
800 156.0
801 157.0
802 157.0
803 157.0
804 158.0
805 158.0
806 158.0
807 159.0
808 159.0
809 159.0
810 160.0
811 160.0
812 160.0
813 160.0
814 161.0
815 161.0
816 161.0
817 161.0
818 162.0
819 162.0
820 162.0
821 162.0
822 162.0
823 163.0
824 163.0
825 163.0
826 163.0
827 163.0
828 163.0
829 164.0
830 164.0
831 164.0
832 164.0
833 164.0
834 165.0
835 165.0
836 165.0
837 165.0
838 165.0
839 165.0
840 166.0
841 166.0
842 166.0
843 166.0
844 166.0
845 166.0
846 167.0
847 167.0
848 167.0
849 167.0
850 167.0
851 168.0
852 168.0
853 168.0
854 168.0
855 169.0
856 169.0
857 169.0
858 169.0
859 169.0
860 170.0
861 170.0
862 170.0
863 170.0
864 170.0
865 171.0
866 171.0
867 171.0
868 172.0
869 172.0
870 172.0
871 172.0
872 173.0
873 173.0
874 173.0
875 174.0
876 174.0
877 175.0
878 175.0
879 176.0
880 177.0
881 177.0
882 178.0
883 179.0
884 181.0
885 182.0
886 184.0
887 187.0
888 189.0
889 193.0
890 197.0
891 200.0
892 205.0
893 208.0
894 209.0
895 211.0
896 213.0
897 214.0
898 215.0
899 216.0
900 217.0
901 218.0
902 219.0
903 220.0
904 220.0
905 221.0
906 222.0
907 223.0
908 223.0
909 224.0
910 225.0
911 225.0
912 226.0
913 227.0
914 227.0
915 228.0
916 229.0
917 229.0
918 230.0
919 231.0
920 232.0
921 233.0
922 234.0
923 234.0
924 235.0
925 236.0
926 237.0
927 238.0
928 240.0
929 241.0
930 242.0
931 244.0
932 246.0
933 248.0
934 250.0
935 253.0
936 257.0
937 261.0
938 266.0
939 270.0
940 274.0
941 277.0
942 283.0
943 288.0
944 292.0
945 297.0
946 302.0
947 308.0
948 313.0
949 319.0
950 325.0
951 331.0
952 337.0
953 347.0
954 352.0
955 358.0
956 367.0
957 377.0
958 387.0
959 400.0
960 413.0
961 421.0
962 429.0
963 444.0
964 455.0
965 465.0
966 471.0
967 478.0
968 486.0
969 495.0
970 511.0
971 526.0
972 544.0
973 566.0
974 574.0
975 581.0
976 593.0
977 602.0
978 615.0
979 637.0
980 646.0
981 663.0
982 682.0
983 696.0
984 710.0
985 731.0
986 752.0
987 774.0
988 791.0
989 809.0
990 838.0
991 865.0
992 891.0
993 917.0
994 968.0
995 1012.0
996 1071.0
997 1116.0
998 1160.0
999 1200.0
1000 1229.0


==> plots/cdfs_per_node/CDF_flexcast_99_loc_node3.txt <==
1 67.0
2 68.0
3 70.0
4 70.0
5 71.0
6 72.0
7 73.0
8 74.0
9 75.0
10 76.0
11 77.0
12 78.0
13 79.0
14 80.0
15 82.0
16 84.0
17 86.0
18 88.0
19 89.0
20 92.0
21 93.0
22 94.0
23 97.0
24 100.0
25 103.0
26 107.0
27 111.0
28 115.0
29 119.0
30 124.0
31 128.0
32 133.0
33 139.0
34 146.0
35 152.0
36 157.0
37 164.0
38 170.0
39 180.0
40 182.0
41 188.0
42 188.0
43 191.0
44 194.0
45 196.0
46 198.0
47 201.0
48 205.0
49 210.0
50 213.0
51 220.0
52 228.0
53 244.0
54 254.0
55 259.0
56 264.0
57 268.0
58 283.0
59 289.0
60 292.0
61 298.0
62 309.0
63 315.0
64 328.0
65 340.0
66 348.0
67 356.0
68 365.0
69 367.0
70 372.0
71 383.0
72 391.0
73 408.0
74 431.0
75 456.0
76 467.0
77 479.0
78 493.0
79 506.0
80 527.0
81 543.0
82 559.0
83 584.0
84 599.0
85 633.0
86 692.0
87 713.0
88 755.0
89 798.0
90 852.0
91 888.0
92 930.0
93 990.0
94 1018.0
95 1058.0
96 1090.0
97 1109.0
98 1190.0
99 1290.0
100 1315.0


==> plots/cdfs_per_node/CDF_skeen_90_loc_node1.txt <==
1 32.0
2 33.0
3 33.0
4 33.0
5 34.0
6 34.0
7 34.0
8 35.0
9 37.0
10 38.0
11 39.0
12 40.0
13 41.0
14 42.0
15 43.0
16 44.0
17 44.0
18 45.0
19 45.0
20 46.0
21 46.0
22 47.0
23 47.0
24 47.0
25 47.0
26 48.0
27 48.0
28 48.0
29 48.0
30 48.0
31 48.0
32 49.0
33 49.0
34 49.0
35 49.0
36 49.0
37 49.0
38 49.0
39 49.0
40 49.0
41 49.0
42 49.0
43 49.0
44 50.0
45 50.0
46 50.0
47 50.0
48 50.0
49 50.0
50 50.0
51 50.0
52 50.0
53 50.0
54 50.0
55 50.0
56 50.0
57 50.0
58 50.0
59 50.0
60 50.0
61 50.0
62 51.0
63 51.0
64 51.0
65 51.0
66 51.0
67 51.0
68 51.0
69 51.0
70 51.0
71 51.0
72 51.0
73 51.0
74 51.0
75 51.0
76 51.0
77 51.0
78 51.0
79 51.0
80 52.0
81 52.0
82 52.0
83 52.0
84 52.0
85 52.0
86 52.0
87 52.0
88 52.0
89 52.0
90 52.0
91 52.0
92 52.0
93 52.0
94 52.0
95 52.0
96 52.0
97 52.0
98 53.0
99 53.0
100 53.0
101 53.0
102 53.0
103 53.0
104 53.0
105 53.0
106 53.0
107 53.0
108 53.0
109 53.0
110 53.0
111 53.0
112 53.0
113 54.0
114 54.0
115 54.0
116 54.0
117 54.0
118 54.0
119 54.0
120 54.0
121 54.0
122 54.0
123 54.0
124 54.0
125 55.0
126 55.0
127 55.0
128 55.0
129 55.0
130 55.0
131 55.0
132 55.0
133 55.0
134 56.0
135 56.0
136 56.0
137 56.0
138 56.0
139 56.0
140 56.0
141 56.0
142 57.0
143 57.0
144 57.0
145 57.0
146 57.0
147 57.0
148 57.0
149 58.0
150 58.0
151 58.0
152 58.0
153 58.0
154 58.0
155 59.0
156 59.0
157 59.0
158 59.0
159 59.0
160 59.0
161 60.0
162 60.0
163 60.0
164 60.0
165 60.0
166 60.0
167 60.0
168 61.0
169 61.0
170 61.0
171 61.0
172 61.0
173 61.0
174 62.0
175 62.0
176 62.0
177 62.0
178 62.0
179 62.0
180 62.0
181 62.0
182 63.0
183 63.0
184 63.0
185 63.0
186 63.0
187 63.0
188 63.0
189 63.0
190 63.0
191 64.0
192 64.0
193 64.0
194 64.0
195 64.0
196 64.0
197 64.0
198 64.0
199 65.0
200 65.0
201 65.0
202 65.0
203 65.0
204 65.0
205 65.0
206 65.0
207 65.0
208 65.0
209 65.0
210 66.0
211 66.0
212 66.0
213 66.0
214 66.0
215 66.0
216 66.0
217 66.0
218 66.0
219 66.0
220 66.0
221 66.0
222 67.0
223 67.0
224 67.0
225 67.0
226 67.0
227 67.0
228 67.0
229 67.0
230 67.0
231 67.0
232 67.0
233 67.0
234 67.0
235 68.0
236 68.0
237 68.0
238 68.0
239 68.0
240 68.0
241 68.0
242 68.0
243 68.0
244 68.0
245 68.0
246 68.0
247 68.0
248 69.0
249 69.0
250 69.0
251 69.0
252 69.0
253 69.0
254 69.0
255 69.0
256 69.0
257 69.0
258 69.0
259 69.0
260 69.0
261 69.0
262 69.0
263 70.0
264 70.0
265 70.0
266 70.0
267 70.0
268 70.0
269 70.0
270 70.0
271 70.0
272 70.0
273 70.0
274 70.0
275 70.0
276 70.0
277 70.0
278 70.0
279 71.0
280 71.0
281 71.0
282 71.0
283 71.0
284 71.0
285 71.0
286 71.0
287 71.0
288 71.0
289 71.0
290 71.0
291 71.0
292 71.0
293 71.0
294 71.0
295 71.0
296 71.0
297 72.0
298 72.0
299 72.0
300 72.0
301 72.0
302 72.0
303 72.0
304 72.0
305 72.0
306 72.0
307 72.0
308 72.0
309 72.0
310 72.0
311 72.0
312 72.0
313 72.0
314 72.0
315 72.0
316 73.0
317 73.0
318 73.0
319 73.0
320 73.0
321 73.0
322 73.0
323 73.0
324 73.0
325 73.0
326 73.0
327 73.0
328 73.0
329 73.0
330 73.0
331 73.0
332 73.0
333 73.0
334 74.0
335 74.0
336 74.0
337 74.0
338 74.0
339 74.0
340 74.0
341 74.0
342 74.0
343 74.0
344 74.0
345 74.0
346 74.0
347 74.0
348 74.0
349 74.0
350 74.0
351 75.0
352 75.0
353 75.0
354 75.0
355 75.0
356 75.0
357 75.0
358 75.0
359 75.0
360 75.0
361 75.0
362 75.0
363 75.0
364 75.0
365 76.0
366 76.0
367 76.0
368 76.0
369 76.0
370 76.0
371 76.0
372 76.0
373 76.0
374 76.0
375 76.0
376 77.0
377 77.0
378 77.0
379 77.0
380 77.0
381 77.0
382 77.0
383 77.0
384 77.0
385 77.0
386 78.0
387 78.0
388 78.0
389 78.0
390 78.0
391 78.0
392 78.0
393 78.0
394 79.0
395 79.0
396 79.0
397 79.0
398 79.0
399 79.0
400 79.0
401 79.0
402 79.0
403 79.0
404 80.0
405 80.0
406 80.0
407 80.0
408 80.0
409 80.0
410 80.0
411 80.0
412 80.0
413 80.0
414 80.0
415 81.0
416 81.0
417 81.0
418 81.0
419 81.0
420 81.0
421 81.0
422 81.0
423 81.0
424 81.0
425 81.0
426 82.0
427 82.0
428 82.0
429 82.0
430 82.0
431 82.0
432 82.0
433 82.0
434 82.0
435 82.0
436 82.0
437 82.0
438 83.0
439 83.0
440 83.0
441 83.0
442 83.0
443 83.0
444 83.0
445 83.0
446 83.0
447 83.0
448 83.0
449 84.0
450 84.0
451 84.0
452 84.0
453 84.0
454 84.0
455 84.0
456 84.0
457 84.0
458 84.0
459 84.0
460 84.0
461 85.0
462 85.0
463 85.0
464 85.0
465 85.0
466 85.0
467 85.0
468 85.0
469 85.0
470 85.0
471 86.0
472 86.0
473 86.0
474 86.0
475 86.0
476 86.0
477 86.0
478 86.0
479 87.0
480 87.0
481 87.0
482 87.0
483 87.0
484 87.0
485 87.0
486 87.0
487 88.0
488 88.0
489 88.0
490 88.0
491 88.0
492 88.0
493 88.0
494 88.0
495 89.0
496 89.0
497 89.0
498 89.0
499 89.0
500 89.0
501 89.0
502 89.0
503 90.0
504 90.0
505 90.0
506 90.0
507 90.0
508 90.0
509 90.0
510 90.0
511 91.0
512 91.0
513 91.0
514 91.0
515 91.0
516 91.0
517 91.0
518 91.0
519 92.0
520 92.0
521 92.0
522 92.0
523 92.0
524 92.0
525 92.0
526 92.0
527 92.0
528 93.0
529 93.0
530 93.0
531 93.0
532 93.0
533 93.0
534 93.0
535 93.0
536 94.0
537 94.0
538 94.0
539 94.0
540 94.0
541 94.0
542 94.0
543 94.0
544 95.0
545 95.0
546 95.0
547 95.0
548 95.0
549 95.0
550 95.0
551 95.0
552 96.0
553 96.0
554 96.0
555 96.0
556 96.0
557 96.0
558 96.0
559 97.0
560 97.0
561 97.0
562 97.0
563 97.0
564 97.0
565 97.0
566 98.0
567 98.0
568 98.0
569 98.0
570 98.0
571 98.0
572 99.0
573 99.0
574 99.0
575 99.0
576 99.0
577 99.0
578 100.0
579 100.0
580 100.0
581 100.0
582 100.0
583 100.0
584 101.0
585 101.0
586 101.0
587 101.0
588 101.0
589 102.0
590 102.0
591 102.0
592 102.0
593 103.0
594 103.0
595 103.0
596 103.0
597 104.0
598 104.0
599 104.0
600 104.0
601 105.0
602 105.0
603 105.0
604 105.0
605 105.0
606 106.0
607 106.0
608 106.0
609 106.0
610 107.0
611 107.0
612 107.0
613 107.0
614 108.0
615 108.0
616 108.0
617 108.0
618 109.0
619 109.0
620 109.0
621 110.0
622 110.0
623 110.0
624 111.0
625 111.0
626 111.0
627 112.0
628 112.0
629 112.0
630 113.0
631 113.0
632 114.0
633 115.0
634 115.0
635 115.0
636 116.0
637 117.0
638 118.0
639 119.0
640 120.0
641 121.0
642 122.0
643 123.0
644 125.0
645 126.0
646 127.0
647 129.0
648 131.0
649 132.0
650 134.0
651 136.0
652 138.0
653 140.0
654 142.0
655 144.0
656 147.0
657 150.0
658 152.0
659 155.0
660 156.0
661 158.0
662 159.0
663 161.0
664 161.0
665 162.0
666 163.0
667 163.0
668 164.0
669 164.0
670 165.0
671 165.0
672 166.0
673 166.0
674 167.0
675 167.0
676 167.0
677 168.0
678 168.0
679 168.0
680 168.0
681 169.0
682 169.0
683 169.0
684 169.0
685 170.0
686 170.0
687 170.0
688 170.0
689 171.0
690 171.0
691 171.0
692 172.0
693 172.0
694 172.0
695 172.0
696 172.0
697 173.0
698 173.0
699 173.0
700 173.0
701 173.0
702 174.0
703 174.0
704 174.0
705 174.0
706 175.0
707 175.0
708 175.0
709 175.0
710 175.0
711 176.0
712 176.0
713 176.0
714 176.0
715 176.0
716 177.0
717 177.0
718 177.0
719 177.0
720 177.0
721 178.0
722 178.0
723 178.0
724 178.0
725 179.0
726 179.0
727 179.0
728 179.0
729 180.0
730 180.0
731 180.0
732 181.0
733 181.0
734 181.0
735 182.0
736 182.0
737 182.0
738 183.0
739 183.0
740 183.0
741 184.0
742 185.0
743 185.0
744 185.0
745 186.0
746 187.0
747 187.0
748 188.0
749 189.0
750 189.0
751 190.0
752 191.0
753 192.0
754 192.0
755 194.0
756 194.0
757 195.0
758 196.0
759 197.0
760 198.0
761 199.0
762 200.0
763 201.0
764 201.0
765 203.0
766 204.0
767 205.0
768 205.0
769 206.0
770 208.0
771 209.0
772 211.0
773 212.0
774 214.0
775 215.0
776 217.0
777 219.0
778 220.0
779 222.0
780 224.0
781 226.0
782 228.0
783 230.0
784 232.0
785 233.0
786 235.0
787 237.0
788 239.0
789 240.0
790 241.0
791 243.0
792 245.0
793 246.0
794 248.0
795 249.0
796 250.0
797 251.0
798 253.0
799 254.0
800 255.0
801 257.0
802 257.0
803 258.0
804 259.0
805 260.0
806 261.0
807 262.0
808 263.0
809 264.0
810 265.0
811 265.0
812 266.0
813 266.0
814 267.0
815 267.0
816 268.0
817 269.0
818 269.0
819 270.0
820 270.0
821 271.0
822 271.0
823 272.0
824 272.0
825 273.0
826 274.0
827 274.0
828 275.0
829 276.0
830 276.0
831 277.0
832 277.0
833 277.0
834 278.0
835 278.0
836 279.0
837 280.0
838 280.0
839 281.0
840 281.0
841 282.0
842 282.0
843 283.0
844 283.0
845 284.0
846 284.0
847 285.0
848 285.0
849 285.0
850 286.0
851 286.0
852 287.0
853 287.0
854 288.0
855 288.0
856 289.0
857 290.0
858 290.0
859 291.0
860 291.0
861 291.0
862 292.0
863 292.0
864 293.0
865 294.0
866 294.0
867 295.0
868 295.0
869 296.0
870 296.0
871 297.0
872 298.0
873 299.0
874 299.0
875 300.0
876 301.0
877 302.0
878 303.0
879 303.0
880 304.0
881 305.0
882 306.0
883 307.0
884 308.0
885 309.0
886 310.0
887 310.0
888 311.0
889 313.0
890 314.0
891 315.0
892 316.0
893 317.0
894 319.0
895 320.0
896 321.0
897 322.0
898 323.0
899 325.0
900 326.0
901 327.0
902 328.0
903 329.0
904 331.0
905 332.0
906 333.0
907 334.0
908 336.0
909 337.0
910 338.0
911 339.0
912 340.0
913 341.0
914 342.0
915 343.0
916 344.0
917 345.0
918 346.0
919 347.0
920 348.0
921 349.0
922 350.0
923 351.0
924 352.0
925 352.0
926 354.0
927 354.0
928 355.0
929 356.0
930 356.0
931 357.0
932 358.0
933 358.0
934 359.0
935 360.0
936 361.0
937 361.0
938 362.0
939 363.0
940 364.0
941 364.0
942 365.0
943 366.0
944 366.0
945 367.0
946 368.0
947 368.0
948 369.0
949 370.0
950 370.0
951 371.0
952 372.0
953 373.0
954 374.0
955 374.0
956 375.0
957 376.0
958 377.0
959 378.0
960 379.0
961 380.0
962 380.0
963 382.0
964 382.0
965 383.0
966 384.0
967 385.0
968 386.0
969 387.0
970 388.0
971 389.0
972 391.0
973 392.0
974 393.0
975 395.0
976 396.0
977 398.0
978 399.0
979 401.0
980 403.0
981 405.0
982 407.0
983 409.0
984 411.0
985 413.0
986 415.0
987 416.0
988 418.0
989 421.0
990 424.0
991 427.0
992 429.0
993 432.0
994 436.0
995 439.0
996 444.0
997 449.0
998 453.0
999 457.0
1000 463.0


==> plots/cdfs_per_node/CDF_skeen_90_loc_node2.txt <==
1 28.0
2 29.0
3 29.0
4 29.0
5 29.0
6 30.0
7 30.0
8 30.0
9 30.0
10 30.0
11 31.0
12 31.0
13 31.0
14 33.0
15 34.0
16 36.0
17 38.0
18 40.0
19 41.0
20 42.0
21 43.0
22 44.0
23 44.0
24 45.0
25 45.0
26 46.0
27 46.0
28 47.0
29 47.0
30 47.0
31 48.0
32 48.0
33 48.0
34 48.0
35 49.0
36 49.0
37 49.0
38 49.0
39 50.0
40 50.0
41 50.0
42 50.0
43 50.0
44 50.0
45 50.0
46 51.0
47 51.0
48 51.0
49 51.0
50 51.0
51 51.0
52 51.0
53 51.0
54 52.0
55 52.0
56 52.0
57 52.0
58 52.0
59 52.0
60 52.0
61 52.0
62 52.0
63 53.0
64 53.0
65 53.0
66 53.0
67 53.0
68 53.0
69 54.0
70 54.0
71 54.0
72 54.0
73 54.0
74 54.0
75 55.0
76 55.0
77 55.0
78 55.0
79 55.0
80 56.0
81 56.0
82 56.0
83 57.0
84 57.0
85 57.0
86 57.0
87 58.0
88 58.0
89 58.0
90 58.0
91 59.0
92 59.0
93 59.0
94 59.0
95 60.0
96 60.0
97 60.0
98 60.0
99 60.0
100 61.0
101 61.0
102 61.0
103 61.0
104 61.0
105 61.0
106 61.0
107 61.0
108 62.0
109 62.0
110 62.0
111 62.0
112 62.0
113 62.0
114 62.0
115 62.0
116 63.0
117 63.0
118 63.0
119 63.0
120 63.0
121 63.0
122 63.0
123 63.0
124 63.0
125 63.0
126 63.0
127 63.0
128 64.0
129 64.0
130 64.0
131 64.0
132 64.0
133 64.0
134 64.0
135 64.0
136 64.0
137 64.0
138 64.0
139 64.0
140 64.0
141 64.0
142 65.0
143 65.0
144 65.0
145 65.0
146 65.0
147 65.0
148 65.0
149 65.0
150 65.0
151 65.0
152 65.0
153 65.0
154 65.0
155 65.0
156 65.0
157 65.0
158 65.0
159 66.0
160 66.0
161 66.0
162 66.0
163 66.0
164 66.0
165 66.0
166 66.0
167 66.0
168 66.0
169 66.0
170 66.0
171 66.0
172 66.0
173 66.0
174 66.0
175 66.0
176 66.0
177 66.0
178 67.0
179 67.0
180 67.0
181 67.0
182 67.0
183 67.0
184 67.0
185 67.0
186 67.0
187 67.0
188 67.0
189 67.0
190 67.0
191 67.0
192 67.0
193 67.0
194 67.0
195 67.0
196 68.0
197 68.0
198 68.0
199 68.0
200 68.0
201 68.0
202 68.0
203 68.0
204 68.0
205 68.0
206 68.0
207 68.0
208 68.0
209 68.0
210 68.0
211 68.0
212 68.0
213 69.0
214 69.0
215 69.0
216 69.0
217 69.0
218 69.0
219 69.0
220 69.0
221 69.0
222 69.0
223 69.0
224 69.0
225 69.0
226 69.0
227 69.0
228 69.0
229 70.0
230 70.0
231 70.0
232 70.0
233 70.0
234 70.0
235 70.0
236 70.0
237 70.0
238 70.0
239 70.0
240 70.0
241 70.0
242 70.0
243 70.0
244 71.0
245 71.0
246 71.0
247 71.0
248 71.0
249 71.0
250 71.0
251 71.0
252 71.0
253 71.0
254 71.0
255 71.0
256 71.0
257 71.0
258 71.0
259 71.0
260 71.0
261 71.0
262 72.0
263 72.0
264 72.0
265 72.0
266 72.0
267 72.0
268 72.0
269 72.0
270 72.0
271 72.0
272 72.0
273 72.0
274 72.0
275 72.0
276 72.0
277 72.0
278 72.0
279 72.0
280 72.0
281 73.0
282 73.0
283 73.0
284 73.0
285 73.0
286 73.0
287 73.0
288 73.0
289 73.0
290 73.0
291 73.0
292 73.0
293 73.0
294 73.0
295 73.0
296 73.0
297 73.0
298 73.0
299 73.0
300 73.0
301 74.0
302 74.0
303 74.0
304 74.0
305 74.0
306 74.0
307 74.0
308 74.0
309 74.0
310 74.0
311 74.0
312 74.0
313 74.0
314 74.0
315 74.0
316 74.0
317 74.0
318 74.0
319 75.0
320 75.0
321 75.0
322 75.0
323 75.0
324 75.0
325 75.0
326 75.0
327 75.0
328 75.0
329 75.0
330 75.0
331 75.0
332 75.0
333 75.0
334 75.0
335 76.0
336 76.0
337 76.0
338 76.0
339 76.0
340 76.0
341 76.0
342 76.0
343 76.0
344 76.0
345 76.0
346 76.0
347 76.0
348 76.0
349 76.0
350 77.0
351 77.0
352 77.0
353 77.0
354 77.0
355 77.0
356 77.0
357 77.0
358 77.0
359 77.0
360 77.0
361 77.0
362 77.0
363 77.0
364 78.0
365 78.0
366 78.0
367 78.0
368 78.0
369 78.0
370 78.0
371 78.0
372 78.0
373 78.0
374 78.0
375 78.0
376 79.0
377 79.0
378 79.0
379 79.0
380 79.0
381 79.0
382 79.0
383 79.0
384 79.0
385 79.0
386 79.0
387 79.0
388 79.0
389 79.0
390 80.0
391 80.0
392 80.0
393 80.0
394 80.0
395 80.0
396 80.0
397 80.0
398 80.0
399 80.0
400 80.0
401 80.0
402 80.0
403 81.0
404 81.0
405 81.0
406 81.0
407 81.0
408 81.0
409 81.0
410 81.0
411 81.0
412 81.0
413 81.0
414 81.0
415 81.0
416 82.0
417 82.0
418 82.0
419 82.0
420 82.0
421 82.0
422 82.0
423 82.0
424 82.0
425 82.0
426 82.0
427 82.0
428 82.0
429 83.0
430 83.0
431 83.0
432 83.0
433 83.0
434 83.0
435 83.0
436 83.0
437 83.0
438 83.0
439 83.0
440 83.0
441 83.0
442 84.0
443 84.0
444 84.0
445 84.0
446 84.0
447 84.0
448 84.0
449 84.0
450 84.0
451 84.0
452 84.0
453 84.0
454 85.0
455 85.0
456 85.0
457 85.0
458 85.0
459 85.0
460 85.0
461 85.0
462 85.0
463 85.0
464 86.0
465 86.0
466 86.0
467 86.0
468 86.0
469 86.0
470 86.0
471 86.0
472 86.0
473 86.0
474 86.0
475 87.0
476 87.0
477 87.0
478 87.0
479 87.0
480 87.0
481 87.0
482 87.0
483 87.0
484 87.0
485 88.0
486 88.0
487 88.0
488 88.0
489 88.0
490 88.0
491 88.0
492 88.0
493 88.0
494 89.0
495 89.0
496 89.0
497 89.0
498 89.0
499 89.0
500 89.0
501 89.0
502 89.0
503 89.0
504 90.0
505 90.0
506 90.0
507 90.0
508 90.0
509 90.0
510 90.0
511 90.0
512 90.0
513 90.0
514 90.0
515 91.0
516 91.0
517 91.0
518 91.0
519 91.0
520 91.0
521 91.0
522 91.0
523 91.0
524 91.0
525 91.0
526 92.0
527 92.0
528 92.0
529 92.0
530 92.0
531 92.0
532 92.0
533 92.0
534 92.0
535 92.0
536 92.0
537 93.0
538 93.0
539 93.0
540 93.0
541 93.0
542 93.0
543 93.0
544 93.0
545 93.0
546 93.0
547 94.0
548 94.0
549 94.0
550 94.0
551 94.0
552 94.0
553 94.0
554 94.0
555 94.0
556 94.0
557 95.0
558 95.0
559 95.0
560 95.0
561 95.0
562 95.0
563 95.0
564 95.0
565 95.0
566 95.0
567 95.0
568 96.0
569 96.0
570 96.0
571 96.0
572 96.0
573 96.0
574 96.0
575 96.0
576 96.0
577 96.0
578 97.0
579 97.0
580 97.0
581 97.0
582 97.0
583 97.0
584 97.0
585 97.0
586 97.0
587 98.0
588 98.0
589 98.0
590 98.0
591 98.0
592 98.0
593 98.0
594 98.0
595 99.0
596 99.0
597 99.0
598 99.0
599 99.0
600 99.0
601 99.0
602 100.0
603 100.0
604 100.0
605 100.0
606 100.0
607 100.0
608 101.0
609 101.0
610 101.0
611 101.0
612 101.0
613 102.0
614 102.0
615 102.0
616 102.0
617 103.0
618 103.0
619 103.0
620 104.0
621 104.0
622 104.0
623 105.0
624 105.0
625 105.0
626 106.0
627 106.0
628 107.0
629 107.0
630 108.0
631 109.0
632 109.0
633 110.0
634 111.0
635 111.0
636 112.0
637 112.0
638 113.0
639 114.0
640 114.0
641 115.0
642 116.0
643 117.0
644 118.0
645 119.0
646 120.0
647 121.0
648 122.0
649 123.0
650 124.0
651 125.0
652 126.0
653 127.0
654 128.0
655 130.0
656 131.0
657 132.0
658 133.0
659 134.0
660 135.0
661 136.0
662 137.0
663 138.0
664 139.0
665 140.0
666 140.0
667 141.0
668 142.0
669 142.0
670 143.0
671 144.0
672 144.0
673 145.0
674 146.0
675 147.0
676 148.0
677 149.0
678 150.0
679 150.0
680 151.0
681 152.0
682 152.0
683 153.0
684 154.0
685 154.0
686 155.0
687 156.0
688 157.0
689 157.0
690 158.0
691 159.0
692 159.0
693 160.0
694 160.0
695 161.0
696 161.0
697 161.0
698 162.0
699 162.0
700 162.0
701 163.0
702 163.0
703 163.0
704 164.0
705 164.0
706 164.0
707 165.0
708 165.0
709 165.0
710 166.0
711 166.0
712 166.0
713 167.0
714 167.0
715 167.0
716 167.0
717 168.0
718 168.0
719 168.0
720 168.0
721 169.0
722 169.0
723 169.0
724 169.0
725 170.0
726 170.0
727 170.0
728 170.0
729 171.0
730 171.0
731 171.0
732 172.0
733 172.0
734 172.0
735 173.0
736 173.0
737 174.0
738 174.0
739 174.0
740 175.0
741 175.0
742 175.0
743 176.0
744 177.0
745 177.0
746 178.0
747 179.0
748 180.0
749 181.0
750 181.0
751 182.0
752 183.0
753 185.0
754 186.0
755 187.0
756 189.0
757 190.0
758 191.0
759 192.0
760 193.0
761 194.0
762 195.0
763 196.0
764 197.0
765 198.0
766 200.0
767 201.0
768 202.0
769 204.0
770 205.0
771 206.0
772 208.0
773 210.0
774 211.0
775 212.0
776 214.0
777 215.0
778 217.0
779 218.0
780 220.0
781 222.0
782 224.0
783 225.0
784 226.0
785 227.0
786 229.0
787 230.0
788 231.0
789 232.0
790 233.0
791 234.0
792 235.0
793 235.0
794 236.0
795 237.0
796 237.0
797 238.0
798 238.0
799 239.0
800 239.0
801 240.0
802 240.0
803 241.0
804 241.0
805 242.0
806 242.0
807 243.0
808 243.0
809 244.0
810 244.0
811 245.0
812 245.0
813 246.0
814 246.0
815 247.0
816 247.0
817 247.0
818 248.0
819 248.0
820 249.0
821 250.0
822 250.0
823 250.0
824 251.0
825 252.0
826 252.0
827 253.0
828 253.0
829 254.0
830 254.0
831 255.0
832 255.0
833 256.0
834 257.0
835 257.0
836 258.0
837 258.0
838 259.0
839 260.0
840 260.0
841 261.0
842 262.0
843 262.0
844 263.0
845 264.0
846 264.0
847 265.0
848 266.0
849 267.0
850 267.0
851 268.0
852 268.0
853 269.0
854 269.0
855 270.0
856 270.0
857 271.0
858 271.0
859 272.0
860 272.0
861 273.0
862 273.0
863 274.0
864 275.0
865 275.0
866 275.0
867 276.0
868 276.0
869 277.0
870 277.0
871 278.0
872 278.0
873 279.0
874 279.0
875 280.0
876 280.0
877 281.0
878 281.0
879 282.0
880 282.0
881 283.0
882 283.0
883 284.0
884 284.0
885 285.0
886 285.0
887 286.0
888 286.0
889 287.0
890 287.0
891 288.0
892 288.0
893 289.0
894 289.0
895 290.0
896 291.0
897 291.0
898 292.0
899 293.0
900 293.0
901 294.0
902 295.0
903 296.0
904 297.0
905 297.0
906 298.0
907 299.0
908 300.0
909 301.0
910 302.0
911 303.0
912 304.0
913 305.0
914 306.0
915 308.0
916 309.0
917 310.0
918 311.0
919 313.0
920 314.0
921 316.0
922 318.0
923 320.0
924 321.0
925 323.0
926 325.0
927 326.0
928 328.0
929 329.0
930 331.0
931 332.0
932 334.0
933 335.0
934 336.0
935 338.0
936 340.0
937 341.0
938 343.0
939 344.0
940 345.0
941 347.0
942 349.0
943 350.0
944 352.0
945 353.0
946 354.0
947 356.0
948 357.0
949 358.0
950 359.0
951 360.0
952 361.0
953 362.0
954 363.0
955 364.0
956 365.0
957 367.0
958 367.0
959 369.0
960 370.0
961 370.0
962 371.0
963 372.0
964 373.0
965 374.0
966 375.0
967 375.0
968 376.0
969 378.0
970 379.0
971 380.0
972 381.0
973 382.0
974 383.0
975 384.0
976 385.0
977 387.0
978 389.0
979 390.0
980 392.0
981 394.0
982 395.0
983 397.0
984 399.0
985 402.0
986 404.0
987 405.0
988 407.0
989 410.0
990 412.0
991 415.0
992 418.0
993 422.0
994 424.0
995 429.0
996 432.0
997 437.0
998 444.0
999 449.0
1000 452.0


==> plots/cdfs_per_node/CDF_skeen_90_loc_node3.txt <==
1 63.0
2 64.0
3 65.0
4 66.0
5 66.0
6 67.0
7 68.0
8 68.0
9 69.0
10 70.0
11 70.0
12 71.0
13 71.0
14 72.0
15 72.0
16 72.0
17 73.0
18 73.0
19 73.0
20 74.0
21 74.0
22 74.0
23 75.0
24 76.0
25 76.0
26 77.0
27 78.0
28 79.0
29 80.0
30 81.0
31 82.0
32 83.0
33 83.0
34 84.0
35 85.0
36 86.0
37 87.0
38 89.0
39 90.0
40 91.0
41 92.0
42 93.0
43 93.0
44 94.0
45 95.0
46 96.0
47 96.0
48 97.0
49 98.0
50 98.0
51 99.0
52 100.0
53 101.0
54 102.0
55 103.0
56 105.0
57 107.0
58 109.0
59 111.0
60 114.0
61 118.0
62 123.0
63 132.0
64 139.0
65 144.0
66 152.0
67 160.0
68 164.0
69 167.0
70 169.0
71 171.0
72 175.0
73 184.0
74 201.0
75 220.0
76 236.0
77 242.0
78 249.0
79 256.0
80 264.0
81 272.0
82 278.0
83 283.0
84 290.0
85 302.0
86 313.0
87 328.0
88 344.0
89 359.0
90 370.0
91 378.0
92 386.0
93 397.0
94 409.0
95 420.0
96 427.0
97 443.0
98 472.0
99 506.0
100 575.0


==> plots/cdfs_per_node/CDF_skeen_95_loc_node1.txt <==
1 32.0
2 32.0
3 33.0
4 33.0
5 33.0
6 33.0
7 33.0
8 34.0
9 34.0
10 34.0
11 34.0
12 34.0
13 34.0
14 34.0
15 34.0
16 35.0
17 35.0
18 35.0
19 35.0
20 35.0
21 36.0
22 36.0
23 37.0
24 38.0
25 39.0
26 40.0
27 41.0
28 41.0
29 42.0
30 43.0
31 44.0
32 44.0
33 45.0
34 45.0
35 46.0
36 46.0
37 46.0
38 46.0
39 47.0
40 47.0
41 47.0
42 47.0
43 47.0
44 47.0
45 47.0
46 48.0
47 48.0
48 48.0
49 48.0
50 48.0
51 48.0
52 48.0
53 48.0
54 48.0
55 48.0
56 48.0
57 48.0
58 48.0
59 49.0
60 49.0
61 49.0
62 49.0
63 49.0
64 49.0
65 49.0
66 49.0
67 49.0
68 49.0
69 49.0
70 49.0
71 49.0
72 49.0
73 49.0
74 49.0
75 49.0
76 49.0
77 49.0
78 50.0
79 50.0
80 50.0
81 50.0
82 50.0
83 50.0
84 50.0
85 50.0
86 50.0
87 50.0
88 50.0
89 50.0
90 50.0
91 50.0
92 50.0
93 50.0
94 50.0
95 50.0
96 50.0
97 50.0
98 50.0
99 50.0
100 50.0
101 50.0
102 50.0
103 50.0
104 50.0
105 50.0
106 51.0
107 51.0
108 51.0
109 51.0
110 51.0
111 51.0
112 51.0
113 51.0
114 51.0
115 51.0
116 51.0
117 51.0
118 51.0
119 51.0
120 51.0
121 51.0
122 51.0
123 51.0
124 51.0
125 51.0
126 51.0
127 51.0
128 51.0
129 51.0
130 51.0
131 51.0
132 51.0
133 51.0
134 51.0
135 51.0
136 51.0
137 51.0
138 51.0
139 51.0
140 52.0
141 52.0
142 52.0
143 52.0
144 52.0
145 52.0
146 52.0
147 52.0
148 52.0
149 52.0
150 52.0
151 52.0
152 52.0
153 52.0
154 52.0
155 52.0
156 52.0
157 52.0
158 52.0
159 52.0
160 52.0
161 52.0
162 52.0
163 52.0
164 52.0
165 52.0
166 52.0
167 52.0
168 52.0
169 52.0
170 53.0
171 53.0
172 53.0
173 53.0
174 53.0
175 53.0
176 53.0
177 53.0
178 53.0
179 53.0
180 53.0
181 53.0
182 53.0
183 53.0
184 53.0
185 53.0
186 53.0
187 53.0
188 53.0
189 53.0
190 53.0
191 53.0
192 53.0
193 54.0
194 54.0
195 54.0
196 54.0
197 54.0
198 54.0
199 54.0
200 54.0
201 54.0
202 54.0
203 54.0
204 54.0
205 54.0
206 54.0
207 54.0
208 54.0
209 54.0
210 55.0
211 55.0
212 55.0
213 55.0
214 55.0
215 55.0
216 55.0
217 55.0
218 55.0
219 55.0
220 55.0
221 55.0
222 55.0
223 55.0
224 56.0
225 56.0
226 56.0
227 56.0
228 56.0
229 56.0
230 56.0
231 56.0
232 56.0
233 56.0
234 57.0
235 57.0
236 57.0
237 57.0
238 57.0
239 57.0
240 57.0
241 57.0
242 57.0
243 58.0
244 58.0
245 58.0
246 58.0
247 58.0
248 58.0
249 58.0
250 58.0
251 59.0
252 59.0
253 59.0
254 59.0
255 59.0
256 59.0
257 59.0
258 60.0
259 60.0
260 60.0
261 60.0
262 60.0
263 60.0
264 60.0
265 61.0
266 61.0
267 61.0
268 61.0
269 61.0
270 61.0
271 62.0
272 62.0
273 62.0
274 62.0
275 62.0
276 62.0
277 62.0
278 63.0
279 63.0
280 63.0
281 63.0
282 63.0
283 63.0
284 63.0
285 64.0
286 64.0
287 64.0
288 64.0
289 64.0
290 64.0
291 64.0
292 64.0
293 64.0
294 64.0
295 65.0
296 65.0
297 65.0
298 65.0
299 65.0
300 65.0
301 65.0
302 65.0
303 65.0
304 65.0
305 66.0
306 66.0
307 66.0
308 66.0
309 66.0
310 66.0
311 66.0
312 66.0
313 66.0
314 66.0
315 66.0
316 67.0
317 67.0
318 67.0
319 67.0
320 67.0
321 67.0
322 67.0
323 67.0
324 67.0
325 67.0
326 67.0
327 67.0
328 68.0
329 68.0
330 68.0
331 68.0
332 68.0
333 68.0
334 68.0
335 68.0
336 68.0
337 68.0
338 68.0
339 68.0
340 68.0
341 68.0
342 69.0
343 69.0
344 69.0
345 69.0
346 69.0
347 69.0
348 69.0
349 69.0
350 69.0
351 69.0
352 69.0
353 69.0
354 69.0
355 69.0
356 69.0
357 69.0
358 69.0
359 70.0
360 70.0
361 70.0
362 70.0
363 70.0
364 70.0
365 70.0
366 70.0
367 70.0
368 70.0
369 70.0
370 70.0
371 70.0
372 70.0
373 70.0
374 70.0
375 70.0
376 70.0
377 70.0
378 70.0
379 71.0
380 71.0
381 71.0
382 71.0
383 71.0
384 71.0
385 71.0
386 71.0
387 71.0
388 71.0
389 71.0
390 71.0
391 71.0
392 71.0
393 71.0
394 71.0
395 71.0
396 71.0
397 71.0
398 71.0
399 72.0
400 72.0
401 72.0
402 72.0
403 72.0
404 72.0
405 72.0
406 72.0
407 72.0
408 72.0
409 72.0
410 72.0
411 72.0
412 72.0
413 72.0
414 72.0
415 72.0
416 72.0
417 72.0
418 73.0
419 73.0
420 73.0
421 73.0
422 73.0
423 73.0
424 73.0
425 73.0
426 73.0
427 73.0
428 73.0
429 73.0
430 73.0
431 73.0
432 73.0
433 73.0
434 73.0
435 73.0
436 74.0
437 74.0
438 74.0
439 74.0
440 74.0
441 74.0
442 74.0
443 74.0
444 74.0
445 74.0
446 74.0
447 74.0
448 74.0
449 74.0
450 74.0
451 74.0
452 75.0
453 75.0
454 75.0
455 75.0
456 75.0
457 75.0
458 75.0
459 75.0
460 75.0
461 75.0
462 75.0
463 75.0
464 75.0
465 75.0
466 76.0
467 76.0
468 76.0
469 76.0
470 76.0
471 76.0
472 76.0
473 76.0
474 76.0
475 76.0
476 76.0
477 76.0
478 77.0
479 77.0
480 77.0
481 77.0
482 77.0
483 77.0
484 77.0
485 77.0
486 77.0
487 77.0
488 78.0
489 78.0
490 78.0
491 78.0
492 78.0
493 78.0
494 78.0
495 78.0
496 78.0
497 79.0
498 79.0
499 79.0
500 79.0
501 79.0
502 79.0
503 79.0
504 79.0
505 79.0
506 80.0
507 80.0
508 80.0
509 80.0
510 80.0
511 80.0
512 80.0
513 80.0
514 80.0
515 81.0
516 81.0
517 81.0
518 81.0
519 81.0
520 81.0
521 81.0
522 81.0
523 81.0
524 81.0
525 82.0
526 82.0
527 82.0
528 82.0
529 82.0
530 82.0
531 82.0
532 82.0
533 82.0
534 82.0
535 83.0
536 83.0
537 83.0
538 83.0
539 83.0
540 83.0
541 83.0
542 83.0
543 83.0
544 84.0
545 84.0
546 84.0
547 84.0
548 84.0
549 84.0
550 84.0
551 84.0
552 85.0
553 85.0
554 85.0
555 85.0
556 85.0
557 85.0
558 85.0
559 85.0
560 86.0
561 86.0
562 86.0
563 86.0
564 86.0
565 86.0
566 87.0
567 87.0
568 87.0
569 87.0
570 87.0
571 87.0
572 88.0
573 88.0
574 88.0
575 88.0
576 88.0
577 88.0
578 89.0
579 89.0
580 89.0
581 89.0
582 89.0
583 90.0
584 90.0
585 90.0
586 90.0
587 90.0
588 90.0
589 91.0
590 91.0
591 91.0
592 91.0
593 91.0
594 91.0
595 92.0
596 92.0
597 92.0
598 92.0
599 93.0
600 93.0
601 93.0
602 93.0
603 93.0
604 94.0
605 94.0
606 94.0
607 94.0
608 94.0
609 95.0
610 95.0
611 95.0
612 95.0
613 95.0
614 96.0
615 96.0
616 96.0
617 96.0
618 97.0
619 97.0
620 97.0
621 98.0
622 98.0
623 98.0
624 99.0
625 99.0
626 99.0
627 100.0
628 100.0
629 101.0
630 101.0
631 102.0
632 102.0
633 103.0
634 103.0
635 103.0
636 104.0
637 104.0
638 105.0
639 105.0
640 106.0
641 106.0
642 107.0
643 107.0
644 108.0
645 108.0
646 109.0
647 109.0
648 110.0
649 110.0
650 111.0
651 112.0
652 112.0
653 113.0
654 114.0
655 116.0
656 118.0
657 120.0
658 123.0
659 126.0
660 129.0
661 130.0
662 132.0
663 132.0
664 134.0
665 135.0
666 136.0
667 137.0
668 139.0
669 140.0
670 141.0
671 143.0
672 144.0
673 146.0
674 148.0
675 150.0
676 153.0
677 155.0
678 156.0
679 156.0
680 157.0
681 158.0
682 159.0
683 160.0
684 160.0
685 161.0
686 162.0
687 162.0
688 163.0
689 163.0
690 164.0
691 164.0
692 165.0
693 165.0
694 165.0
695 166.0
696 166.0
697 166.0
698 166.0
699 167.0
700 167.0
701 167.0
702 167.0
703 168.0
704 168.0
705 168.0
706 168.0
707 168.0
708 169.0
709 169.0
710 169.0
711 169.0
712 169.0
713 169.0
714 169.0
715 170.0
716 170.0
717 170.0
718 170.0
719 170.0
720 170.0
721 170.0
722 171.0
723 171.0
724 171.0
725 171.0
726 171.0
727 171.0
728 172.0
729 172.0
730 172.0
731 172.0
732 172.0
733 172.0
734 172.0
735 172.0
736 173.0
737 173.0
738 173.0
739 173.0
740 173.0
741 173.0
742 174.0
743 174.0
744 174.0
745 174.0
746 174.0
747 174.0
748 175.0
749 175.0
750 175.0
751 175.0
752 175.0
753 175.0
754 176.0
755 176.0
756 176.0
757 176.0
758 176.0
759 176.0
760 177.0
761 177.0
762 177.0
763 177.0
764 178.0
765 178.0
766 178.0
767 178.0
768 178.0
769 179.0
770 179.0
771 179.0
772 179.0
773 180.0
774 180.0
775 180.0
776 181.0
777 181.0
778 181.0
779 182.0
780 182.0
781 183.0
782 184.0
783 185.0
784 186.0
785 186.0
786 187.0
787 188.0
788 188.0
789 190.0
790 191.0
791 192.0
792 193.0
793 194.0
794 195.0
795 196.0
796 196.0
797 197.0
798 198.0
799 199.0
800 200.0
801 201.0
802 201.0
803 202.0
804 204.0
805 205.0
806 206.0
807 207.0
808 209.0
809 210.0
810 212.0
811 213.0
812 214.0
813 216.0
814 219.0
815 220.0
816 222.0
817 223.0
818 225.0
819 227.0
820 228.0
821 230.0
822 231.0
823 233.0
824 234.0
825 235.0
826 237.0
827 239.0
828 240.0
829 242.0
830 243.0
831 244.0
832 245.0
833 246.0
834 247.0
835 249.0
836 250.0
837 251.0
838 252.0
839 253.0
840 254.0
841 255.0
842 255.0
843 256.0
844 257.0
845 258.0
846 258.0
847 259.0
848 259.0
849 260.0
850 261.0
851 261.0
852 262.0
853 262.0
854 263.0
855 263.0
856 264.0
857 264.0
858 265.0
859 265.0
860 266.0
861 266.0
862 266.0
863 267.0
864 267.0
865 268.0
866 268.0
867 268.0
868 269.0
869 269.0
870 269.0
871 270.0
872 270.0
873 270.0
874 270.0
875 271.0
876 271.0
877 272.0
878 272.0
879 272.0
880 272.0
881 273.0
882 273.0
883 274.0
884 274.0
885 274.0
886 275.0
887 275.0
888 275.0
889 276.0
890 276.0
891 276.0
892 277.0
893 277.0
894 277.0
895 278.0
896 278.0
897 278.0
898 279.0
899 279.0
900 279.0
901 280.0
902 280.0
903 280.0
904 281.0
905 281.0
906 282.0
907 282.0
908 282.0
909 283.0
910 283.0
911 284.0
912 284.0
913 285.0
914 285.0
915 286.0
916 286.0
917 287.0
918 288.0
919 288.0
920 289.0
921 289.0
922 290.0
923 291.0
924 291.0
925 292.0
926 293.0
927 294.0
928 295.0
929 296.0
930 297.0
931 298.0
932 299.0
933 300.0
934 301.0
935 302.0
936 303.0
937 304.0
938 305.0
939 306.0
940 308.0
941 309.0
942 311.0
943 313.0
944 315.0
945 317.0
946 319.0
947 322.0
948 324.0
949 326.0
950 328.0
951 329.0
952 331.0
953 333.0
954 335.0
955 336.0
956 338.0
957 339.0
958 341.0
959 343.0
960 345.0
961 347.0
962 348.0
963 350.0
964 352.0
965 353.0
966 354.0
967 356.0
968 357.0
969 358.0
970 359.0
971 361.0
972 362.0
973 363.0
974 363.0
975 364.0
976 365.0
977 366.0
978 367.0
979 368.0
980 369.0
981 369.0
982 370.0
983 371.0
984 372.0
985 373.0
986 374.0
987 375.0
988 376.0
989 377.0
990 378.0
991 379.0
992 381.0
993 383.0
994 384.0
995 386.0
996 388.0
997 390.0
998 394.0
999 397.0
1000 402.0


==> plots/cdfs_per_node/CDF_skeen_95_loc_node2.txt <==
1 28.0
2 28.0
3 29.0
4 29.0
5 29.0
6 29.0
7 29.0
8 29.0
9 29.0
10 29.0
11 29.0
12 30.0
13 30.0
14 30.0
15 30.0
16 30.0
17 30.0
18 30.0
19 30.0
20 30.0
21 30.0
22 30.0
23 31.0
24 31.0
25 31.0
26 31.0
27 31.0
28 32.0
29 33.0
30 34.0
31 35.0
32 37.0
33 38.0
34 39.0
35 39.0
36 40.0
37 41.0
38 42.0
39 43.0
40 44.0
41 44.0
42 44.0
43 45.0
44 45.0
45 46.0
46 46.0
47 46.0
48 47.0
49 47.0
50 47.0
51 48.0
52 48.0
53 48.0
54 48.0
55 48.0
56 48.0
57 49.0
58 49.0
59 49.0
60 49.0
61 49.0
62 49.0
63 49.0
64 49.0
65 49.0
66 50.0
67 50.0
68 50.0
69 50.0
70 50.0
71 50.0
72 50.0
73 50.0
74 50.0
75 50.0
76 50.0
77 50.0
78 51.0
79 51.0
80 51.0
81 51.0
82 51.0
83 51.0
84 51.0
85 51.0
86 51.0
87 51.0
88 51.0
89 51.0
90 52.0
91 52.0
92 52.0
93 52.0
94 52.0
95 52.0
96 52.0
97 52.0
98 52.0
99 52.0
100 53.0
101 53.0
102 53.0
103 53.0
104 53.0
105 53.0
106 53.0
107 53.0
108 54.0
109 54.0
110 54.0
111 54.0
112 54.0
113 54.0
114 54.0
115 55.0
116 55.0
117 55.0
118 55.0
119 56.0
120 56.0
121 56.0
122 56.0
123 57.0
124 57.0
125 57.0
126 57.0
127 57.0
128 58.0
129 58.0
130 58.0
131 58.0
132 58.0
133 58.0
134 59.0
135 59.0
136 59.0
137 59.0
138 59.0
139 60.0
140 60.0
141 60.0
142 60.0
143 60.0
144 60.0
145 60.0
146 61.0
147 61.0
148 61.0
149 61.0
150 61.0
151 61.0
152 61.0
153 61.0
154 61.0
155 62.0
156 62.0
157 62.0
158 62.0
159 62.0
160 62.0
161 62.0
162 62.0
163 62.0
164 62.0
165 62.0
166 62.0
167 62.0
168 62.0
169 63.0
170 63.0
171 63.0
172 63.0
173 63.0
174 63.0
175 63.0
176 63.0
177 63.0
178 63.0
179 63.0
180 63.0
181 63.0
182 63.0
183 63.0
184 63.0
185 63.0
186 63.0
187 64.0
188 64.0
189 64.0
190 64.0
191 64.0
192 64.0
193 64.0
194 64.0
195 64.0
196 64.0
197 64.0
198 64.0
199 64.0
200 64.0
201 64.0
202 64.0
203 64.0
204 64.0
205 64.0
206 64.0
207 64.0
208 65.0
209 65.0
210 65.0
211 65.0
212 65.0
213 65.0
214 65.0
215 65.0
216 65.0
217 65.0
218 65.0
219 65.0
220 65.0
221 65.0
222 65.0
223 65.0
224 65.0
225 65.0
226 65.0
227 65.0
228 65.0
229 65.0
230 65.0
231 66.0
232 66.0
233 66.0
234 66.0
235 66.0
236 66.0
237 66.0
238 66.0
239 66.0
240 66.0
241 66.0
242 66.0
243 66.0
244 66.0
245 66.0
246 66.0
247 66.0
248 66.0
249 66.0
250 66.0
251 66.0
252 66.0
253 66.0
254 66.0
255 66.0
256 67.0
257 67.0
258 67.0
259 67.0
260 67.0
261 67.0
262 67.0
263 67.0
264 67.0
265 67.0
266 67.0
267 67.0
268 67.0
269 67.0
270 67.0
271 67.0
272 67.0
273 67.0
274 67.0
275 67.0
276 67.0
277 68.0
278 68.0
279 68.0
280 68.0
281 68.0
282 68.0
283 68.0
284 68.0
285 68.0
286 68.0
287 68.0
288 68.0
289 68.0
290 68.0
291 68.0
292 68.0
293 68.0
294 68.0
295 68.0
296 69.0
297 69.0
298 69.0
299 69.0
300 69.0
301 69.0
302 69.0
303 69.0
304 69.0
305 69.0
306 69.0
307 69.0
308 69.0
309 69.0
310 69.0
311 69.0
312 69.0
313 69.0
314 69.0
315 70.0
316 70.0
317 70.0
318 70.0
319 70.0
320 70.0
321 70.0
322 70.0
323 70.0
324 70.0
325 70.0
326 70.0
327 70.0
328 70.0
329 70.0
330 70.0
331 70.0
332 70.0
333 70.0
334 70.0
335 70.0
336 71.0
337 71.0
338 71.0
339 71.0
340 71.0
341 71.0
342 71.0
343 71.0
344 71.0
345 71.0
346 71.0
347 71.0
348 71.0
349 71.0
350 71.0
351 71.0
352 71.0
353 71.0
354 71.0
355 71.0
356 71.0
357 71.0
358 71.0
359 72.0
360 72.0
361 72.0
362 72.0
363 72.0
364 72.0
365 72.0
366 72.0
367 72.0
368 72.0
369 72.0
370 72.0
371 72.0
372 72.0
373 72.0
374 72.0
375 72.0
376 72.0
377 72.0
378 72.0
379 72.0
380 72.0
381 72.0
382 72.0
383 73.0
384 73.0
385 73.0
386 73.0
387 73.0
388 73.0
389 73.0
390 73.0
391 73.0
392 73.0
393 73.0
394 73.0
395 73.0
396 73.0
397 73.0
398 73.0
399 73.0
400 73.0
401 73.0
402 73.0
403 73.0
404 73.0
405 73.0
406 73.0
407 73.0
408 74.0
409 74.0
410 74.0
411 74.0
412 74.0
413 74.0
414 74.0
415 74.0
416 74.0
417 74.0
418 74.0
419 74.0
420 74.0
421 74.0
422 74.0
423 74.0
424 74.0
425 74.0
426 74.0
427 74.0
428 74.0
429 75.0
430 75.0
431 75.0
432 75.0
433 75.0
434 75.0
435 75.0
436 75.0
437 75.0
438 75.0
439 75.0
440 75.0
441 75.0
442 75.0
443 75.0
444 75.0
445 75.0
446 75.0
447 76.0
448 76.0
449 76.0
450 76.0
451 76.0
452 76.0
453 76.0
454 76.0
455 76.0
456 76.0
457 76.0
458 76.0
459 76.0
460 76.0
461 77.0
462 77.0
463 77.0
464 77.0
465 77.0
466 77.0
467 77.0
468 77.0
469 77.0
470 77.0
471 77.0
472 77.0
473 78.0
474 78.0
475 78.0
476 78.0
477 78.0
478 78.0
479 78.0
480 78.0
481 78.0
482 78.0
483 78.0
484 78.0
485 79.0
486 79.0
487 79.0
488 79.0
489 79.0
490 79.0
491 79.0
492 79.0
493 79.0
494 80.0
495 80.0
496 80.0
497 80.0
498 80.0
499 80.0
500 80.0
501 80.0
502 80.0
503 80.0
504 80.0
505 81.0
506 81.0
507 81.0
508 81.0
509 81.0
510 81.0
511 81.0
512 81.0
513 81.0
514 81.0
515 81.0
516 82.0
517 82.0
518 82.0
519 82.0
520 82.0
521 82.0
522 82.0
523 82.0
524 82.0
525 82.0
526 82.0
527 82.0
528 83.0
529 83.0
530 83.0
531 83.0
532 83.0
533 83.0
534 83.0
535 83.0
536 83.0
537 83.0
538 83.0
539 83.0
540 84.0
541 84.0
542 84.0
543 84.0
544 84.0
545 84.0
546 84.0
547 84.0
548 84.0
549 84.0
550 85.0
551 85.0
552 85.0
553 85.0
554 85.0
555 85.0
556 85.0
557 85.0
558 85.0
559 86.0
560 86.0
561 86.0
562 86.0
563 86.0
564 86.0
565 86.0
566 86.0
567 86.0
568 87.0
569 87.0
570 87.0
571 87.0
572 87.0
573 87.0
574 87.0
575 87.0
576 87.0
577 88.0
578 88.0
579 88.0
580 88.0
581 88.0
582 88.0
583 88.0
584 89.0
585 89.0
586 89.0
587 89.0
588 89.0
589 89.0
590 89.0
591 90.0
592 90.0
593 90.0
594 90.0
595 90.0
596 90.0
597 91.0
598 91.0
599 91.0
600 91.0
601 91.0
602 91.0
603 91.0
604 92.0
605 92.0
606 92.0
607 92.0
608 92.0
609 92.0
610 93.0
611 93.0
612 93.0
613 93.0
614 93.0
615 93.0
616 93.0
617 94.0
618 94.0
619 94.0
620 94.0
621 94.0
622 95.0
623 95.0
624 95.0
625 95.0
626 95.0
627 95.0
628 96.0
629 96.0
630 96.0
631 96.0
632 96.0
633 97.0
634 97.0
635 97.0
636 97.0
637 98.0
638 98.0
639 98.0
640 99.0
641 99.0
642 99.0
643 100.0
644 100.0
645 101.0
646 101.0
647 102.0
648 103.0
649 104.0
650 105.0
651 106.0
652 108.0
653 110.0
654 111.0
655 112.0
656 114.0
657 116.0
658 118.0
659 119.0
660 120.0
661 122.0
662 123.0
663 124.0
664 125.0
665 126.0
666 126.0
667 127.0
668 128.0
669 129.0
670 130.0
671 131.0
672 132.0
673 133.0
674 133.0
675 134.0
676 135.0
677 135.0
678 136.0
679 136.0
680 137.0
681 137.0
682 138.0
683 138.0
684 138.0
685 139.0
686 139.0
687 140.0
688 140.0
689 141.0
690 141.0
691 142.0
692 143.0
693 143.0
694 144.0
695 144.0
696 145.0
697 145.0
698 146.0
699 146.0
700 146.0
701 147.0
702 147.0
703 147.0
704 148.0
705 148.0
706 149.0
707 149.0
708 150.0
709 151.0
710 151.0
711 152.0
712 152.0
713 153.0
714 153.0
715 154.0
716 154.0
717 155.0
718 155.0
719 156.0
720 156.0
721 156.0
722 157.0
723 157.0
724 157.0
725 158.0
726 158.0
727 158.0
728 159.0
729 159.0
730 159.0
731 159.0
732 160.0
733 160.0
734 160.0
735 160.0
736 161.0
737 161.0
738 161.0
739 161.0
740 162.0
741 162.0
742 162.0
743 162.0
744 163.0
745 163.0
746 163.0
747 164.0
748 164.0
749 164.0
750 164.0
751 165.0
752 165.0
753 165.0
754 165.0
755 165.0
756 166.0
757 166.0
758 166.0
759 166.0
760 166.0
761 166.0
762 167.0
763 167.0
764 167.0
765 167.0
766 167.0
767 168.0
768 168.0
769 168.0
770 168.0
771 168.0
772 169.0
773 169.0
774 169.0
775 169.0
776 170.0
777 170.0
778 170.0
779 170.0
780 170.0
781 171.0
782 171.0
783 171.0
784 172.0
785 172.0
786 172.0
787 173.0
788 173.0
789 173.0
790 174.0
791 174.0
792 175.0
793 175.0
794 176.0
795 176.0
796 177.0
797 178.0
798 179.0
799 179.0
800 180.0
801 181.0
802 182.0
803 184.0
804 185.0
805 186.0
806 187.0
807 188.0
808 189.0
809 190.0
810 191.0
811 193.0
812 194.0
813 196.0
814 197.0
815 199.0
816 200.0
817 202.0
818 203.0
819 205.0
820 206.0
821 208.0
822 209.0
823 211.0
824 213.0
825 215.0
826 217.0
827 219.0
828 221.0
829 223.0
830 224.0
831 226.0
832 227.0
833 229.0
834 230.0
835 231.0
836 232.0
837 233.0
838 234.0
839 235.0
840 236.0
841 237.0
842 238.0
843 238.0
844 239.0
845 239.0
846 240.0
847 240.0
848 241.0
849 242.0
850 242.0
851 243.0
852 243.0
853 244.0
854 244.0
855 245.0
856 245.0
857 246.0
858 247.0
859 247.0
860 247.0
861 248.0
862 249.0
863 249.0
864 250.0
865 250.0
866 251.0
867 252.0
868 253.0
869 253.0
870 254.0
871 254.0
872 255.0
873 256.0
874 256.0
875 257.0
876 257.0
877 258.0
878 258.0
879 259.0
880 259.0
881 260.0
882 261.0
883 261.0
884 261.0
885 262.0
886 262.0
887 263.0
888 263.0
889 264.0
890 264.0
891 265.0
892 265.0
893 266.0
894 266.0
895 267.0
896 267.0
897 268.0
898 268.0
899 269.0
900 269.0
901 270.0
902 270.0
903 271.0
904 271.0
905 272.0
906 272.0
907 273.0
908 273.0
909 274.0
910 274.0
911 275.0
912 275.0
913 276.0
914 276.0
915 277.0
916 277.0
917 278.0
918 278.0
919 279.0
920 280.0
921 280.0
922 281.0
923 281.0
924 282.0
925 283.0
926 283.0
927 284.0
928 284.0
929 285.0
930 286.0
931 286.0
932 287.0
933 288.0
934 289.0
935 289.0
936 290.0
937 291.0
938 292.0
939 292.0
940 293.0
941 294.0
942 295.0
943 296.0
944 298.0
945 299.0
946 301.0
947 302.0
948 303.0
949 304.0
950 306.0
951 308.0
952 310.0
953 312.0
954 315.0
955 317.0
956 320.0
957 324.0
958 326.0
959 329.0
960 331.0
961 336.0
962 338.0
963 340.0
964 342.0
965 344.0
966 345.0
967 348.0
968 350.0
969 353.0
970 355.0
971 357.0
972 358.0
973 359.0
974 359.0
975 361.0
976 362.0
977 363.0
978 364.0
979 366.0
980 367.0
981 367.0
982 368.0
983 369.0
984 370.0
985 371.0
986 372.0
987 373.0
988 374.0
989 374.0
990 376.0
991 377.0
992 378.0
993 380.0
994 382.0
995 383.0
996 385.0
997 387.0
998 390.0
999 392.0
1000 395.0


==> plots/cdfs_per_node/CDF_skeen_95_loc_node3.txt <==
1 62.0
2 63.0
3 64.0
4 64.0
5 65.0
6 65.0
7 65.0
8 66.0
9 66.0
10 67.0
11 67.0
12 68.0
13 68.0
14 69.0
15 70.0
16 70.0
17 70.0
18 71.0
19 71.0
20 71.0
21 71.0
22 72.0
23 72.0
24 72.0
25 72.0
26 73.0
27 73.0
28 73.0
29 74.0
30 74.0
31 74.0
32 75.0
33 75.0
34 76.0
35 76.0
36 77.0
37 78.0
38 78.0
39 79.0
40 80.0
41 81.0
42 82.0
43 83.0
44 84.0
45 85.0
46 86.0
47 88.0
48 89.0
49 90.0
50 91.0
51 92.0
52 93.0
53 95.0
54 96.0
55 97.0
56 98.0
57 101.0
58 103.0
59 107.0
60 111.0
61 120.0
62 133.0
63 138.0
64 142.0
65 145.0
66 150.0
67 158.0
68 162.0
69 165.0
70 166.0
71 168.0
72 170.0
73 171.0
74 174.0
75 181.0
76 200.0
77 225.0
78 241.0
79 247.0
80 256.0
81 265.0
82 270.0
83 276.0
84 283.0
85 288.0
86 295.0
87 308.0
88 318.0
89 338.0
90 353.0
91 363.0
92 369.0
93 375.0
94 382.0
95 392.0
96 402.0
97 415.0
98 423.0
99 447.0
100 497.0


==> plots/cdfs_per_node/CDF_skeen_99_loc_node1.txt <==
1 32.0
2 32.0
3 32.0
4 33.0
5 33.0
6 33.0
7 33.0
8 33.0
9 33.0
10 33.0
11 33.0
12 33.0
13 33.0
14 33.0
15 33.0
16 33.0
17 34.0
18 34.0
19 34.0
20 34.0
21 34.0
22 34.0
23 34.0
24 34.0
25 34.0
26 34.0
27 34.0
28 34.0
29 34.0
30 34.0
31 34.0
32 34.0
33 34.0
34 34.0
35 34.0
36 34.0
37 34.0
38 34.0
39 34.0
40 34.0
41 34.0
42 34.0
43 34.0
44 34.0
45 34.0
46 34.0
47 34.0
48 34.0
49 34.0
50 35.0
51 35.0
52 35.0
53 35.0
54 35.0
55 35.0
56 35.0
57 35.0
58 35.0
59 35.0
60 35.0
61 35.0
62 35.0
63 35.0
64 35.0
65 35.0
66 35.0
67 35.0
68 35.0
69 35.0
70 35.0
71 35.0
72 35.0
73 35.0
74 35.0
75 35.0
76 35.0
77 36.0
78 36.0
79 36.0
80 36.0
81 36.0
82 36.0
83 36.0
84 36.0
85 36.0
86 36.0
87 37.0
88 37.0
89 37.0
90 38.0
91 38.0
92 39.0
93 39.0
94 40.0
95 41.0
96 41.0
97 42.0
98 42.0
99 43.0
100 43.0
101 43.0
102 44.0
103 44.0
104 45.0
105 45.0
106 46.0
107 46.0
108 46.0
109 46.0
110 46.0
111 46.0
112 46.0
113 46.0
114 47.0
115 47.0
116 47.0
117 47.0
118 47.0
119 47.0
120 47.0
121 47.0
122 47.0
123 47.0
124 47.0
125 47.0
126 47.0
127 47.0
128 47.0
129 47.0
130 47.0
131 47.0
132 48.0
133 48.0
134 48.0
135 48.0
136 48.0
137 48.0
138 48.0
139 48.0
140 48.0
141 48.0
142 48.0
143 48.0
144 48.0
145 48.0
146 48.0
147 48.0
148 48.0
149 48.0
150 48.0
151 48.0
152 48.0
153 48.0
154 48.0
155 48.0
156 48.0
157 48.0
158 48.0
159 48.0
160 48.0
161 49.0
162 49.0
163 49.0
164 49.0
165 49.0
166 49.0
167 49.0
168 49.0
169 49.0
170 49.0
171 49.0
172 49.0
173 49.0
174 49.0
175 49.0
176 49.0
177 49.0
178 49.0
179 49.0
180 49.0
181 49.0
182 49.0
183 49.0
184 49.0
185 49.0
186 49.0
187 49.0
188 49.0
189 49.0
190 49.0
191 50.0
192 50.0
193 50.0
194 50.0
195 50.0
196 50.0
197 50.0
198 50.0
199 50.0
200 50.0
201 50.0
202 50.0
203 50.0
204 50.0
205 50.0
206 50.0
207 50.0
208 50.0
209 50.0
210 50.0
211 50.0
212 50.0
213 50.0
214 50.0
215 50.0
216 50.0
217 50.0
218 50.0
219 50.0
220 50.0
221 50.0
222 50.0
223 50.0
224 50.0
225 50.0
226 50.0
227 50.0
228 50.0
229 50.0
230 50.0
231 50.0
232 50.0
233 51.0
234 51.0
235 51.0
236 51.0
237 51.0
238 51.0
239 51.0
240 51.0
241 51.0
242 51.0
243 51.0
244 51.0
245 51.0
246 51.0
247 51.0
248 51.0
249 51.0
250 51.0
251 51.0
252 51.0
253 51.0
254 51.0
255 51.0
256 51.0
257 51.0
258 51.0
259 51.0
260 51.0
261 51.0
262 51.0
263 51.0
264 51.0
265 51.0
266 51.0
267 51.0
268 51.0
269 51.0
270 51.0
271 51.0
272 51.0
273 51.0
274 51.0
275 51.0
276 51.0
277 51.0
278 51.0
279 51.0
280 51.0
281 51.0
282 51.0
283 52.0
284 52.0
285 52.0
286 52.0
287 52.0
288 52.0
289 52.0
290 52.0
291 52.0
292 52.0
293 52.0
294 52.0
295 52.0
296 52.0
297 52.0
298 52.0
299 52.0
300 52.0
301 52.0
302 52.0
303 52.0
304 52.0
305 52.0
306 52.0
307 52.0
308 52.0
309 52.0
310 52.0
311 52.0
312 52.0
313 52.0
314 52.0
315 52.0
316 52.0
317 52.0
318 52.0
319 52.0
320 52.0
321 52.0
322 52.0
323 52.0
324 53.0
325 53.0
326 53.0
327 53.0
328 53.0
329 53.0
330 53.0
331 53.0
332 53.0
333 53.0
334 53.0
335 53.0
336 53.0
337 53.0
338 53.0
339 53.0
340 53.0
341 53.0
342 53.0
343 53.0
344 53.0
345 53.0
346 53.0
347 53.0
348 53.0
349 53.0
350 53.0
351 53.0
352 53.0
353 53.0
354 54.0
355 54.0
356 54.0
357 54.0
358 54.0
359 54.0
360 54.0
361 54.0
362 54.0
363 54.0
364 54.0
365 54.0
366 54.0
367 54.0
368 54.0
369 54.0
370 54.0
371 54.0
372 54.0
373 54.0
374 54.0
375 54.0
376 54.0
377 54.0
378 54.0
379 54.0
380 54.0
381 54.0
382 54.0
383 54.0
384 55.0
385 55.0
386 55.0
387 55.0
388 55.0
389 55.0
390 55.0
391 55.0
392 55.0
393 55.0
394 55.0
395 55.0
396 55.0
397 55.0
398 55.0
399 55.0
400 55.0
401 55.0
402 55.0
403 55.0
404 55.0
405 55.0
406 55.0
407 55.0
408 55.0
409 55.0
410 55.0
411 56.0
412 56.0
413 56.0
414 56.0
415 56.0
416 56.0
417 56.0
418 56.0
419 56.0
420 56.0
421 56.0
422 56.0
423 56.0
424 56.0
425 56.0
426 56.0
427 56.0
428 56.0
429 56.0
430 56.0
431 57.0
432 57.0
433 57.0
434 57.0
435 57.0
436 57.0
437 57.0
438 57.0
439 57.0
440 57.0
441 57.0
442 57.0
443 57.0
444 58.0
445 58.0
446 58.0
447 58.0
448 58.0
449 58.0
450 58.0
451 58.0
452 58.0
453 58.0
454 59.0
455 59.0
456 59.0
457 59.0
458 59.0
459 59.0
460 59.0
461 60.0
462 60.0
463 60.0
464 60.0
465 60.0
466 60.0
467 60.0
468 60.0
469 61.0
470 61.0
471 61.0
472 61.0
473 61.0
474 61.0
475 62.0
476 62.0
477 62.0
478 62.0
479 62.0
480 62.0
481 62.0
482 63.0
483 63.0
484 63.0
485 63.0
486 63.0
487 63.0
488 63.0
489 63.0
490 63.0
491 64.0
492 64.0
493 64.0
494 64.0
495 64.0
496 64.0
497 64.0
498 64.0
499 64.0
500 65.0
501 65.0
502 65.0
503 65.0
504 65.0
505 65.0
506 65.0
507 65.0
508 65.0
509 65.0
510 66.0
511 66.0
512 66.0
513 66.0
514 66.0
515 66.0
516 66.0
517 66.0
518 66.0
519 66.0
520 66.0
521 67.0
522 67.0
523 67.0
524 67.0
525 67.0
526 67.0
527 67.0
528 67.0
529 67.0
530 67.0
531 67.0
532 68.0
533 68.0
534 68.0
535 68.0
536 68.0
537 68.0
538 68.0
539 68.0
540 68.0
541 68.0
542 68.0
543 68.0
544 68.0
545 69.0
546 69.0
547 69.0
548 69.0
549 69.0
550 69.0
551 69.0
552 69.0
553 69.0
554 69.0
555 69.0
556 69.0
557 69.0
558 69.0
559 69.0
560 69.0
561 70.0
562 70.0
563 70.0
564 70.0
565 70.0
566 70.0
567 70.0
568 70.0
569 70.0
570 70.0
571 70.0
572 70.0
573 70.0
574 70.0
575 70.0
576 70.0
577 71.0
578 71.0
579 71.0
580 71.0
581 71.0
582 71.0
583 71.0
584 71.0
585 71.0
586 71.0
587 71.0
588 71.0
589 71.0
590 71.0
591 71.0
592 72.0
593 72.0
594 72.0
595 72.0
596 72.0
597 72.0
598 72.0
599 72.0
600 72.0
601 72.0
602 72.0
603 72.0
604 72.0
605 73.0
606 73.0
607 73.0
608 73.0
609 73.0
610 73.0
611 73.0
612 73.0
613 73.0
614 73.0
615 73.0
616 74.0
617 74.0
618 74.0
619 74.0
620 74.0
621 74.0
622 74.0
623 74.0
624 74.0
625 75.0
626 75.0
627 75.0
628 75.0
629 75.0
630 75.0
631 75.0
632 75.0
633 76.0
634 76.0
635 76.0
636 76.0
637 76.0
638 76.0
639 77.0
640 77.0
641 77.0
642 77.0
643 77.0
644 77.0
645 77.0
646 78.0
647 78.0
648 78.0
649 78.0
650 78.0
651 79.0
652 79.0
653 79.0
654 79.0
655 79.0
656 79.0
657 80.0
658 80.0
659 80.0
660 80.0
661 81.0
662 81.0
663 81.0
664 81.0
665 81.0
666 81.0
667 82.0
668 82.0
669 82.0
670 82.0
671 82.0
672 82.0
673 83.0
674 83.0
675 83.0
676 83.0
677 83.0
678 84.0
679 84.0
680 84.0
681 84.0
682 84.0
683 85.0
684 85.0
685 85.0
686 85.0
687 86.0
688 86.0
689 87.0
690 88.0
691 89.0
692 90.0
693 91.0
694 92.0
695 94.0
696 95.0
697 97.0
698 99.0
699 101.0
700 105.0
701 107.0
702 108.0
703 111.0
704 115.0
705 121.0
706 125.0
707 127.0
708 128.0
709 129.0
710 129.0
711 130.0
712 130.0
713 131.0
714 131.0
715 131.0
716 132.0
717 132.0
718 132.0
719 133.0
720 133.0
721 133.0
722 133.0
723 134.0
724 134.0
725 134.0
726 135.0
727 135.0
728 135.0
729 135.0
730 136.0
731 136.0
732 136.0
733 136.0
734 136.0
735 137.0
736 137.0
737 137.0
738 137.0
739 138.0
740 138.0
741 138.0
742 138.0
743 138.0
744 139.0
745 139.0
746 139.0
747 139.0
748 139.0
749 140.0
750 140.0
751 140.0
752 140.0
753 141.0
754 141.0
755 141.0
756 141.0
757 141.0
758 142.0
759 142.0
760 143.0
761 143.0
762 144.0
763 144.0
764 145.0
765 145.0
766 146.0
767 147.0
768 147.0
769 148.0
770 149.0
771 151.0
772 151.0
773 152.0
774 153.0
775 154.0
776 154.0
777 155.0
778 156.0
779 156.0
780 157.0
781 157.0
782 158.0
783 158.0
784 159.0
785 159.0
786 160.0
787 160.0
788 160.0
789 161.0
790 161.0
791 161.0
792 162.0
793 162.0
794 162.0
795 163.0
796 163.0
797 163.0
798 163.0
799 164.0
800 164.0
801 164.0
802 164.0
803 165.0
804 165.0
805 165.0
806 166.0
807 166.0
808 166.0
809 166.0
810 167.0
811 167.0
812 167.0
813 167.0
814 168.0
815 168.0
816 168.0
817 169.0
818 169.0
819 169.0
820 170.0
821 170.0
822 170.0
823 171.0
824 171.0
825 171.0
826 171.0
827 172.0
828 172.0
829 172.0
830 173.0
831 173.0
832 173.0
833 174.0
834 174.0
835 174.0
836 175.0
837 175.0
838 175.0
839 176.0
840 176.0
841 176.0
842 177.0
843 177.0
844 177.0
845 178.0
846 178.0
847 179.0
848 179.0
849 179.0
850 180.0
851 180.0
852 181.0
853 182.0
854 183.0
855 183.0
856 184.0
857 185.0
858 186.0
859 186.0
860 187.0
861 188.0
862 189.0
863 190.0
864 191.0
865 192.0
866 193.0
867 194.0
868 194.0
869 195.0
870 196.0
871 196.0
872 197.0
873 198.0
874 198.0
875 199.0
876 201.0
877 202.0
878 205.0
879 207.0
880 210.0
881 212.0
882 214.0
883 217.0
884 218.0
885 219.0
886 221.0
887 222.0
888 223.0
889 224.0
890 225.0
891 226.0
892 227.0
893 228.0
894 229.0
895 230.0
896 231.0
897 231.0
898 232.0
899 233.0
900 234.0
901 235.0
902 236.0
903 237.0
904 237.0
905 238.0
906 239.0
907 240.0
908 241.0
909 241.0
910 242.0
911 243.0
912 244.0
913 244.0
914 245.0
915 246.0
916 247.0
917 248.0
918 249.0
919 250.0
920 251.0
921 252.0
922 253.0
923 254.0
924 255.0
925 256.0
926 257.0
927 258.0
928 259.0
929 260.0
930 260.0
931 261.0
932 262.0
933 263.0
934 263.0
935 264.0
936 265.0
937 265.0
938 266.0
939 266.0
940 267.0
941 267.0
942 268.0
943 268.0
944 269.0
945 270.0
946 270.0
947 271.0
948 271.0
949 272.0
950 272.0
951 273.0
952 274.0
953 275.0
954 275.0
955 276.0
956 277.0
957 277.0
958 278.0
959 279.0
960 280.0
961 281.0
962 282.0
963 282.0
964 283.0
965 284.0
966 285.0
967 286.0
968 287.0
969 289.0
970 290.0
971 292.0
972 293.0
973 295.0
974 297.0
975 300.0
976 303.0
977 306.0
978 309.0
979 313.0
980 319.0
981 324.0
982 327.0
983 331.0
984 334.0
985 338.0
986 340.0
987 343.0
988 346.0
989 348.0
990 349.0
991 352.0
992 353.0
993 355.0
994 357.0
995 359.0
996 361.0
997 364.0
998 367.0
999 369.0
1000 372.0


==> plots/cdfs_per_node/CDF_skeen_99_loc_node2.txt <==
1 28.0
2 28.0
3 28.0
4 29.0
5 29.0
6 29.0
7 29.0
8 29.0
9 29.0
10 29.0
11 29.0
12 29.0
13 29.0
14 29.0
15 29.0
16 29.0
17 29.0
18 30.0
19 30.0
20 30.0
21 30.0
22 30.0
23 30.0
24 30.0
25 30.0
26 30.0
27 30.0
28 30.0
29 30.0
30 30.0
31 30.0
32 30.0
33 31.0
34 31.0
35 31.0
36 31.0
37 31.0
38 31.0
39 31.0
40 32.0
41 33.0
42 33.0
43 34.0
44 35.0
45 36.0
46 37.0
47 38.0
48 39.0
49 40.0
50 41.0
51 41.0
52 42.0
53 42.0
54 43.0
55 43.0
56 44.0
57 44.0
58 45.0
59 45.0
60 45.0
61 46.0
62 46.0
63 46.0
64 46.0
65 46.0
66 47.0
67 47.0
68 47.0
69 47.0
70 47.0
71 47.0
72 47.0
73 47.0
74 47.0
75 48.0
76 48.0
77 48.0
78 48.0
79 48.0
80 48.0
81 48.0
82 48.0
83 48.0
84 48.0
85 48.0
86 48.0
87 48.0
88 48.0
89 48.0
90 48.0
91 48.0
92 48.0
93 48.0
94 48.0
95 49.0
96 49.0
97 49.0
98 49.0
99 49.0
100 49.0
101 49.0
102 49.0
103 49.0
104 49.0
105 49.0
106 49.0
107 49.0
108 49.0
109 49.0
110 49.0
111 49.0
112 49.0
113 49.0
114 49.0
115 49.0
116 49.0
117 49.0
118 49.0
119 49.0
120 49.0
121 49.0
122 49.0
123 49.0
124 49.0
125 49.0
126 49.0
127 49.0
128 49.0
129 49.0
130 49.0
131 49.0
132 50.0
133 50.0
134 50.0
135 50.0
136 50.0
137 50.0
138 50.0
139 50.0
140 50.0
141 50.0
142 50.0
143 50.0
144 50.0
145 50.0
146 50.0
147 50.0
148 50.0
149 50.0
150 50.0
151 50.0
152 50.0
153 50.0
154 50.0
155 50.0
156 50.0
157 50.0
158 50.0
159 50.0
160 50.0
161 50.0
162 50.0
163 50.0
164 50.0
165 50.0
166 50.0
167 50.0
168 50.0
169 50.0
170 50.0
171 50.0
172 50.0
173 50.0
174 50.0
175 50.0
176 50.0
177 50.0
178 50.0
179 50.0
180 50.0
181 50.0
182 50.0
183 51.0
184 51.0
185 51.0
186 51.0
187 51.0
188 51.0
189 51.0
190 51.0
191 51.0
192 51.0
193 51.0
194 51.0
195 51.0
196 51.0
197 51.0
198 51.0
199 51.0
200 51.0
201 51.0
202 51.0
203 51.0
204 51.0
205 51.0
206 51.0
207 51.0
208 51.0
209 51.0
210 51.0
211 51.0
212 51.0
213 51.0
214 51.0
215 51.0
216 51.0
217 51.0
218 51.0
219 51.0
220 51.0
221 51.0
222 51.0
223 51.0
224 51.0
225 51.0
226 51.0
227 51.0
228 51.0
229 51.0
230 51.0
231 52.0
232 52.0
233 52.0
234 52.0
235 52.0
236 52.0
237 52.0
238 52.0
239 52.0
240 52.0
241 52.0
242 52.0
243 52.0
244 52.0
245 52.0
246 52.0
247 52.0
248 52.0
249 52.0
250 52.0
251 52.0
252 52.0
253 52.0
254 52.0
255 52.0
256 52.0
257 52.0
258 52.0
259 52.0
260 53.0
261 53.0
262 53.0
263 53.0
264 53.0
265 53.0
266 53.0
267 53.0
268 53.0
269 53.0
270 53.0
271 53.0
272 53.0
273 53.0
274 53.0
275 53.0
276 54.0
277 54.0
278 54.0
279 54.0
280 54.0
281 54.0
282 54.0
283 54.0
284 54.0
285 54.0
286 54.0
287 54.0
288 55.0
289 55.0
290 55.0
291 55.0
292 55.0
293 55.0
294 55.0
295 55.0
296 55.0
297 55.0
298 56.0
299 56.0
300 56.0
301 56.0
302 56.0
303 56.0
304 56.0
305 56.0
306 56.0
307 56.0
308 57.0
309 57.0
310 57.0
311 57.0
312 57.0
313 57.0
314 57.0
315 57.0
316 57.0
317 57.0
318 58.0
319 58.0
320 58.0
321 58.0
322 58.0
323 58.0
324 58.0
325 58.0
326 58.0
327 58.0
328 59.0
329 59.0
330 59.0
331 59.0
332 59.0
333 59.0
334 59.0
335 59.0
336 59.0
337 60.0
338 60.0
339 60.0
340 60.0
341 60.0
342 60.0
343 60.0
344 60.0
345 60.0
346 60.0
347 61.0
348 61.0
349 61.0
350 61.0
351 61.0
352 61.0
353 61.0
354 61.0
355 61.0
356 61.0
357 61.0
358 61.0
359 62.0
360 62.0
361 62.0
362 62.0
363 62.0
364 62.0
365 62.0
366 62.0
367 62.0
368 62.0
369 62.0
370 62.0
371 62.0
372 62.0
373 62.0
374 62.0
375 63.0
376 63.0
377 63.0
378 63.0
379 63.0
380 63.0
381 63.0
382 63.0
383 63.0
384 63.0
385 63.0
386 63.0
387 63.0
388 63.0
389 63.0
390 63.0
391 63.0
392 64.0
393 64.0
394 64.0
395 64.0
396 64.0
397 64.0
398 64.0
399 64.0
400 64.0
401 64.0
402 64.0
403 64.0
404 64.0
405 64.0
406 64.0
407 64.0
408 64.0
409 64.0
410 64.0
411 65.0
412 65.0
413 65.0
414 65.0
415 65.0
416 65.0
417 65.0
418 65.0
419 65.0
420 65.0
421 65.0
422 65.0
423 65.0
424 65.0
425 65.0
426 65.0
427 65.0
428 65.0
429 65.0
430 66.0
431 66.0
432 66.0
433 66.0
434 66.0
435 66.0
436 66.0
437 66.0
438 66.0
439 66.0
440 66.0
441 66.0
442 66.0
443 66.0
444 66.0
445 66.0
446 66.0
447 66.0
448 67.0
449 67.0
450 67.0
451 67.0
452 67.0
453 67.0
454 67.0
455 67.0
456 67.0
457 67.0
458 67.0
459 67.0
460 67.0
461 67.0
462 67.0
463 67.0
464 67.0
465 67.0
466 67.0
467 68.0
468 68.0
469 68.0
470 68.0
471 68.0
472 68.0
473 68.0
474 68.0
475 68.0
476 68.0
477 68.0
478 68.0
479 68.0
480 68.0
481 68.0
482 68.0
483 68.0
484 68.0
485 68.0
486 68.0
487 69.0
488 69.0
489 69.0
490 69.0
491 69.0
492 69.0
493 69.0
494 69.0
495 69.0
496 69.0
497 69.0
498 69.0
499 69.0
500 69.0
501 69.0
502 69.0
503 69.0
504 69.0
505 69.0
506 69.0
507 69.0
508 70.0
509 70.0
510 70.0
511 70.0
512 70.0
513 70.0
514 70.0
515 70.0
516 70.0
517 70.0
518 70.0
519 70.0
520 70.0
521 70.0
522 70.0
523 70.0
524 70.0
525 70.0
526 70.0
527 70.0
528 70.0
529 70.0
530 71.0
531 71.0
532 71.0
533 71.0
534 71.0
535 71.0
536 71.0
537 71.0
538 71.0
539 71.0
540 71.0
541 71.0
542 71.0
543 71.0
544 71.0
545 71.0
546 71.0
547 71.0
548 71.0
549 71.0
550 71.0
551 71.0
552 71.0
553 71.0
554 72.0
555 72.0
556 72.0
557 72.0
558 72.0
559 72.0
560 72.0
561 72.0
562 72.0
563 72.0
564 72.0
565 72.0
566 72.0
567 72.0
568 72.0
569 72.0
570 72.0
571 72.0
572 72.0
573 72.0
574 72.0
575 72.0
576 72.0
577 73.0
578 73.0
579 73.0
580 73.0
581 73.0
582 73.0
583 73.0
584 73.0
585 73.0
586 73.0
587 73.0
588 73.0
589 73.0
590 73.0
591 73.0
592 73.0
593 73.0
594 73.0
595 73.0
596 73.0
597 73.0
598 74.0
599 74.0
600 74.0
601 74.0
602 74.0
603 74.0
604 74.0
605 74.0
606 74.0
607 74.0
608 74.0
609 74.0
610 74.0
611 75.0
612 75.0
613 75.0
614 75.0
615 75.0
616 75.0
617 75.0
618 75.0
619 75.0
620 75.0
621 75.0
622 76.0
623 76.0
624 76.0
625 76.0
626 76.0
627 76.0
628 76.0
629 76.0
630 76.0
631 77.0
632 77.0
633 77.0
634 77.0
635 77.0
636 77.0
637 77.0
638 78.0
639 78.0
640 78.0
641 78.0
642 78.0
643 79.0
644 79.0
645 79.0
646 79.0
647 79.0
648 79.0
649 80.0
650 80.0
651 80.0
652 80.0
653 80.0
654 80.0
655 81.0
656 81.0
657 81.0
658 81.0
659 81.0
660 81.0
661 82.0
662 82.0
663 82.0
664 82.0
665 82.0
666 83.0
667 83.0
668 83.0
669 83.0
670 83.0
671 83.0
672 84.0
673 84.0
674 84.0
675 84.0
676 85.0
677 85.0
678 85.0
679 85.0
680 86.0
681 86.0
682 86.0
683 87.0
684 87.0
685 88.0
686 88.0
687 89.0
688 89.0
689 90.0
690 91.0
691 91.0
692 92.0
693 93.0
694 94.0
695 95.0
696 95.0
697 96.0
698 97.0
699 99.0
700 104.0
701 113.0
702 116.0
703 117.0
704 118.0
705 119.0
706 120.0
707 121.0
708 121.0
709 122.0
710 122.0
711 122.0
712 123.0
713 123.0
714 123.0
715 124.0
716 124.0
717 124.0
718 125.0
719 125.0
720 125.0
721 125.0
722 126.0
723 126.0
724 126.0
725 127.0
726 127.0
727 127.0
728 127.0
729 128.0
730 128.0
731 129.0
732 129.0
733 129.0
734 130.0
735 130.0
736 130.0
737 131.0
738 131.0
739 132.0
740 132.0
741 132.0
742 133.0
743 133.0
744 133.0
745 134.0
746 134.0
747 134.0
748 135.0
749 135.0
750 135.0
751 136.0
752 136.0
753 137.0
754 137.0
755 137.0
756 138.0
757 138.0
758 138.0
759 139.0
760 139.0
761 140.0
762 140.0
763 141.0
764 141.0
765 142.0
766 142.0
767 143.0
768 143.0
769 144.0
770 144.0
771 145.0
772 145.0
773 146.0
774 146.0
775 147.0
776 147.0
777 148.0
778 148.0
779 149.0
780 149.0
781 150.0
782 150.0
783 151.0
784 151.0
785 152.0
786 152.0
787 153.0
788 153.0
789 154.0
790 154.0
791 154.0
792 155.0
793 155.0
794 155.0
795 156.0
796 156.0
797 156.0
798 157.0
799 157.0
800 157.0
801 158.0
802 158.0
803 159.0
804 159.0
805 159.0
806 160.0
807 160.0
808 160.0
809 161.0
810 161.0
811 161.0
812 161.0
813 162.0
814 162.0
815 162.0
816 162.0
817 163.0
818 163.0
819 163.0
820 164.0
821 164.0
822 164.0
823 165.0
824 165.0
825 165.0
826 166.0
827 166.0
828 166.0
829 167.0
830 167.0
831 167.0
832 168.0
833 168.0
834 168.0
835 168.0
836 169.0
837 169.0
838 169.0
839 170.0
840 170.0
841 170.0
842 170.0
843 171.0
844 171.0
845 171.0
846 172.0
847 172.0
848 172.0
849 173.0
850 173.0
851 174.0
852 174.0
853 174.0
854 175.0
855 175.0
856 176.0
857 176.0
858 177.0
859 178.0
860 178.0
861 180.0
862 181.0
863 182.0
864 184.0
865 186.0
866 188.0
867 189.0
868 191.0
869 193.0
870 194.0
871 196.0
872 198.0
873 200.0
874 202.0
875 204.0
876 206.0
877 207.0
878 209.0
879 210.0
880 212.0
881 213.0
882 214.0
883 215.0
884 216.0
885 218.0
886 219.0
887 220.0
888 220.0
889 221.0
890 223.0
891 224.0
892 225.0
893 227.0
894 228.0
895 229.0
896 230.0
897 230.0
898 231.0
899 232.0
900 232.0
901 233.0
902 234.0
903 234.0
904 235.0
905 236.0
906 236.0
907 237.0
908 238.0
909 238.0
910 239.0
911 240.0
912 240.0
913 241.0
914 241.0
915 242.0
916 242.0
917 243.0
918 243.0
919 244.0
920 244.0
921 244.0
922 245.0
923 245.0
924 246.0
925 246.0
926 247.0
927 247.0
928 248.0
929 248.0
930 249.0
931 249.0
932 250.0
933 250.0
934 251.0
935 251.0
936 252.0
937 252.0
938 253.0
939 254.0
940 254.0
941 255.0
942 255.0
943 256.0
944 256.0
945 257.0
946 257.0
947 258.0
948 258.0
949 258.0
950 259.0
951 259.0
952 260.0
953 260.0
954 261.0
955 261.0
956 262.0
957 262.0
958 263.0
959 263.0
960 264.0
961 264.0
962 265.0
963 265.0
964 266.0
965 267.0
966 267.0
967 268.0
968 268.0
969 269.0
970 270.0
971 270.0
972 271.0
973 272.0
974 273.0
975 274.0
976 275.0
977 276.0
978 277.0
979 279.0
980 280.0
981 281.0
982 282.0
983 284.0
984 286.0
985 288.0
986 292.0
987 295.0
988 298.0
989 303.0
990 307.0
991 313.0
992 320.0
993 330.0
994 335.0
995 341.0
996 345.0
997 347.0
998 351.0
999 354.0
1000 358.0


==> plots/cdfs_per_node/CDF_skeen_99_loc_node3.txt <==
1 61.0
2 62.0
3 62.0
4 63.0
5 63.0
6 63.0
7 64.0
8 64.0
9 64.0
10 65.0
11 65.0
12 65.0
13 65.0
14 66.0
15 66.0
16 67.0
17 67.0
18 68.0
19 68.0
20 69.0
21 69.0
22 70.0
23 70.0
24 70.0
25 71.0
26 71.0
27 71.0
28 71.0
29 72.0
30 72.0
31 72.0
32 73.0
33 73.0
34 73.0
35 73.0
36 74.0
37 74.0
38 74.0
39 75.0
40 75.0
41 76.0
42 76.0
43 78.0
44 78.0
45 79.0
46 81.0
47 82.0
48 82.0
49 84.0
50 85.0
51 86.0
52 88.0
53 91.0
54 93.0
55 95.0
56 98.0
57 100.0
58 104.0
59 108.0
60 112.0
61 134.0
62 135.0
63 137.0
64 139.0
65 140.0
66 143.0
67 149.0
68 155.0
69 158.0
70 159.0
71 161.0
72 162.0
73 163.0
74 164.0
75 165.0
76 167.0
77 168.0
78 169.0
79 171.0
80 173.0
81 192.0
82 219.0
83 234.0
84 244.0
85 248.0
86 251.0
87 258.0
88 266.0
89 269.0
90 273.0
91 275.0
92 281.0
93 287.0
94 300.0
95 316.0
96 326.0
97 342.0
98 349.0
99 361.0
100 370.0


==> plots/cdfs_topologies/CDF_byz_90_loc_node3.txt <==
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
6.0
6.0
6.0
6.0
7.0
13.0
30.0
31.0
31.0
31.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
42.0
42.0
42.0
42.0
42.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
64.0
64.0
64.0
64.0
64.0
65.0
65.0
65.0
65.0
65.0
65.0
66.0
67.0
67.0
68.0
68.0
68.0
68.0
69.0
69.0
71.0
71.0
72.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
74.0
74.0
74.0
74.0
74.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
91.0
93.0
95.0
96.0
98.0
117.0
118.0
119.0
119.0
120.0
120.0
120.0
120.0
121.0
121.0
121.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
143.0
143.0
143.0
143.0
143.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
145.0
146.0
146.0
146.0
146.0
146.0
147.0
147.0
147.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
149.0
149.0
149.0
149.0
150.0
151.0
151.0
151.0
152.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
154.0
154.0
154.0
154.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
156.0
156.0
156.0
156.0
156.0
157.0
157.0
157.0
157.0
157.0
158.0
158.0
158.0
158.0
158.0
159.0
159.0
159.0
159.0
159.0
159.0
160.0
160.0
160.0
160.0
160.0
160.0
161.0
161.0
162.0
162.0
162.0
162.0
162.0
162.0
163.0
163.0
163.0
163.0
164.0
164.0
164.0
164.0
164.0
164.0
165.0
166.0
166.0
166.0
167.0
167.0
167.0
167.0
167.0
168.0
168.0
168.0
169.0
169.0
169.0
169.0
169.0
169.0
170.0
170.0
171.0
171.0
172.0
173.0
173.0
174.0
174.0
174.0
174.0
175.0
175.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
208.0
208.0
208.0
208.0
209.0
209.0
209.0
209.0
209.0
210.0
210.0
210.0
210.0
210.0
211.0
211.0
211.0
212.0
212.0
212.0
213.0
223.0
231.0
232.0
233.0
233.0
235.0
237.0
237.0
238.0
238.0
238.0
239.0
239.0
240.0
240.0
240.0
241.0
241.0
241.0
241.0
241.0
241.0
242.0
242.0
243.0
244.0
244.0
245.0
246.0
246.0
249.0
249.0
249.0
249.0
250.0
250.0
251.0
251.0
252.0
252.0
253.0
253.0
253.0
254.0
255.0
255.0
255.0
257.0
257.0
258.0
259.0
260.0
261.0
261.0
262.0
263.0
272.0


==> plots/cdfs_topologies/CDF_byz_95_loc_node3.txt <==
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
5.0
8.0
31.0
31.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
40.0
40.0
40.0
41.0
41.0
41.0
41.0
41.0
42.0
42.0
42.0
42.0
42.0
43.0
43.0
43.0
43.0
43.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
61.0
61.0
61.0
61.0
61.0
62.0
62.0
62.0
63.0
63.0
63.0
64.0
64.0
64.0
65.0
67.0
68.0
68.0
68.0
69.0
71.0
73.0
73.0
73.0
74.0
74.0
74.0
75.0
75.0
75.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
87.0
87.0
87.0
87.0
87.0
87.0
88.0
89.0
91.0
92.0
93.0
96.0
107.0
119.0
119.0
120.0
120.0
121.0
122.0
122.0
122.0
122.0
123.0
123.0
123.0
123.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
142.0
142.0
143.0
143.0
143.0
143.0
144.0
144.0
144.0
145.0
145.0
147.0
149.0
150.0
150.0
150.0
150.0
150.0
151.0
153.0
153.0
154.0
155.0
156.0
156.0
157.0
157.0
157.0
157.0
160.0
161.0
162.0
162.0
164.0
164.0
165.0
165.0
165.0
165.0
167.0
168.0
168.0
169.0
170.0
171.0
171.0
172.0
173.0
173.0
174.0
175.0
175.0
176.0
177.0
177.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
208.0
208.0
209.0
209.0
209.0
209.0
209.0
209.0
210.0
210.0
210.0
210.0
210.0
211.0
211.0
212.0
213.0
236.0
239.0
240.0
240.0
242.0
242.0
244.0
246.0
248.0
250.0
251.0
253.0
257.0


==> plots/cdfs_topologies/CDF_byzcastT2_90_loc_node3.txt <==
31.0
31.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
42.0
42.0
42.0
42.0
43.0
43.0
43.0
43.0
43.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
57.0
57.0
57.0
57.0
57.0
58.0
58.0
59.0
59.0
59.0
59.0
59.0
60.0
61.0
61.0
61.0
62.0
62.0
63.0
63.0
63.0
63.0
64.0
64.0
64.0
64.0
64.0
65.0
65.0
66.0
66.0
66.0
67.0
67.0
67.0
67.0
67.0
67.0
68.0
68.0
69.0
69.0
69.0
70.0
71.0
71.0
71.0
72.0
73.0
73.0
74.0
74.0
74.0
74.0
74.0
74.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
88.0
88.0
88.0
88.0
88.0
89.0
91.0
93.0
93.0
101.0
123.0
123.0
124.0
124.0
124.0
124.0
124.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
144.0
144.0
144.0
144.0
145.0
145.0
145.0
146.0
147.0
148.0
148.0
149.0
151.0
154.0
155.0
155.0
156.0
156.0
156.0
158.0
158.0
158.0
158.0
159.0
159.0
159.0
160.0
160.0
160.0
161.0
162.0
162.0
163.0
163.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
165.0
165.0
165.0
165.0
166.0
166.0
166.0
166.0
166.0
166.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
195.0
195.0
195.0
195.0
195.0
195.0
196.0
196.0
196.0
196.0
197.0
197.0
197.0
197.0
198.0
198.0
198.0
199.0
202.0
225.0
226.0
227.0
229.0
230.0
231.0
232.0
232.0
232.0
233.0
234.0
234.0
234.0
234.0
234.0
234.0
235.0
235.0
235.0
235.0
235.0
235.0
235.0
236.0
236.0
236.0
236.0
236.0
236.0
237.0
237.0
237.0
237.0
237.0
237.0
238.0
238.0
238.0
238.0
238.0
239.0
239.0
239.0
239.0
239.0
239.0
239.0
239.0
240.0
240.0
240.0
240.0
240.0
240.0
240.0
240.0
241.0
241.0
241.0
241.0
241.0
241.0
241.0
241.0
241.0
241.0
241.0
242.0
242.0
242.0
242.0
242.0
242.0
242.0
242.0
242.0
242.0
242.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
244.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
247.0
247.0
247.0
247.0
247.0
247.0
247.0
247.0
247.0
247.0
247.0
247.0
248.0
248.0
248.0
248.0
248.0
248.0
248.0
248.0
248.0
248.0
248.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
251.0
251.0
251.0
251.0
251.0
251.0
251.0
251.0
251.0
251.0
251.0
251.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
253.0
253.0
253.0
253.0
253.0
253.0
253.0
253.0
253.0
253.0
253.0
253.0
253.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
255.0
255.0
255.0
255.0
255.0
255.0
255.0
255.0
255.0
255.0
255.0
255.0
256.0
256.0
256.0
256.0
256.0
256.0
256.0
256.0
257.0
257.0
257.0
257.0
258.0
258.0
258.0
259.0
259.0
259.0
259.0
260.0
260.0
261.0
261.0
261.0
261.0
261.0
261.0
262.0
262.0
262.0
262.0
263.0
263.0
263.0
264.0
266.0
266.0
268.0
269.0
269.0
271.0
271.0
272.0
272.0
272.0
272.0
273.0
273.0
273.0
274.0
275.0
278.0
279.0
279.0
279.0
279.0
280.0
280.0
280.0
281.0
282.0
282.0
282.0
283.0
283.0
283.0
283.0
284.0
284.0
284.0
284.0
285.0
285.0
285.0
285.0
286.0
287.0
287.0
288.0
288.0
288.0
288.0
288.0
288.0
289.0
289.0
289.0
289.0
290.0
290.0
290.0
290.0
290.0
290.0
290.0
290.0
291.0
291.0
291.0
291.0
291.0
291.0
291.0
291.0
292.0
292.0
292.0
292.0
292.0
292.0
292.0
292.0
293.0
293.0
293.0
293.0
293.0
293.0
293.0
293.0
293.0
293.0
293.0
294.0
294.0
294.0
294.0
294.0
294.0
294.0
294.0
294.0
295.0
295.0
295.0
295.0
295.0
295.0
295.0
295.0
295.0
295.0
295.0
296.0
296.0
296.0
296.0
296.0
296.0
296.0
297.0
297.0
297.0
297.0
297.0
297.0
297.0
297.0
297.0
298.0
298.0
298.0
298.0
298.0
298.0
298.0
299.0
299.0
299.0
299.0
299.0
299.0
299.0
299.0
299.0
299.0
299.0
299.0
300.0
300.0
300.0
300.0
300.0
300.0
300.0
300.0
300.0
300.0
301.0
301.0
301.0
301.0
301.0
301.0
301.0
301.0
302.0
302.0
302.0
302.0
302.0
302.0
302.0
302.0
302.0
303.0
303.0
303.0
303.0
303.0
304.0
304.0
304.0
304.0
304.0
304.0
304.0
304.0
304.0
304.0
304.0
304.0
305.0
305.0
305.0
305.0
305.0
305.0
305.0
305.0
305.0
305.0
305.0
306.0
306.0
306.0
306.0
306.0
306.0
306.0
306.0
306.0
306.0
306.0
306.0
306.0
306.0
306.0
307.0
307.0
307.0
307.0
307.0
308.0
308.0
308.0
308.0
308.0
308.0
308.0
309.0
309.0
309.0
310.0
310.0
310.0
311.0
311.0
311.0
312.0
312.0
312.0
312.0
313.0
313.0
313.0
314.0
314.0
314.0
315.0
316.0
316.0
317.0
318.0
318.0
321.0
325.0
330.0


==> plots/cdfs_topologies/CDF_byzcastT2_95_loc_node3.txt <==
30.0
31.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
40.0
40.0
40.0
40.0
41.0
41.0
41.0
41.0
41.0
41.0
42.0
44.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
56.0
57.0
57.0
57.0
57.0
57.0
59.0
59.0
60.0
60.0
60.0
61.0
61.0
62.0
62.0
62.0
62.0
63.0
63.0
63.0
64.0
64.0
65.0
68.0
70.0
71.0
73.0
73.0
73.0
74.0
74.0
74.0
74.0
75.0
75.0
75.0
75.0
75.0
75.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
88.0
88.0
89.0
90.0
93.0
94.0
122.0
123.0
123.0
123.0
124.0
124.0
124.0
125.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
143.0
143.0
143.0
144.0
144.0
144.0
145.0
147.0
148.0
153.0
153.0
153.0
154.0
156.0
157.0
158.0
158.0
161.0
163.0
165.0
165.0
166.0
166.0
166.0
167.0
167.0
168.0
168.0
168.0
169.0
169.0
169.0
169.0
169.0
170.0
170.0
170.0
170.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
193.0
194.0
194.0
194.0
194.0
194.0
194.0
195.0
197.0
198.0
198.0
198.0
199.0
200.0
200.0
201.0
202.0
204.0
228.0
229.0
232.0
232.0
235.0
235.0
235.0
235.0
236.0
236.0
237.0
237.0
237.0
238.0
238.0
238.0
238.0
238.0
238.0
238.0
239.0
239.0
239.0
240.0
240.0
240.0
240.0
240.0
240.0
240.0
240.0
240.0
241.0
241.0
241.0
241.0
241.0
242.0
242.0
242.0
242.0
243.0
243.0
243.0
243.0
243.0
243.0
244.0
244.0
244.0
244.0
244.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
247.0
247.0
247.0
247.0
247.0
247.0
248.0
248.0
248.0
248.0
248.0
248.0
248.0
249.0
249.0
249.0
249.0
249.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
251.0
251.0
251.0
251.0
251.0
251.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
253.0
253.0
253.0
254.0
254.0
255.0
255.0
255.0
255.0
255.0
255.0
256.0
257.0
257.0
257.0
258.0
258.0
258.0
258.0
259.0
259.0
259.0
259.0
260.0
260.0
262.0
262.0
264.0
265.0
265.0
266.0
267.0
267.0
268.0
280.0
281.0
282.0
282.0
283.0
283.0
284.0
285.0
286.0
286.0
287.0
287.0
287.0
287.0
288.0
288.0
289.0
289.0
289.0
290.0
290.0
290.0
290.0
291.0
291.0
291.0
291.0
292.0
292.0
292.0
292.0
293.0
293.0
293.0
293.0
294.0
294.0
294.0
294.0
294.0
294.0
295.0
295.0
295.0
296.0
296.0
296.0
297.0
297.0
297.0
297.0
298.0
298.0
298.0
298.0
298.0
298.0
299.0
299.0
300.0
300.0
300.0
301.0
301.0
301.0
301.0
301.0
301.0
301.0
301.0
301.0
301.0
302.0
302.0
302.0
302.0
302.0
302.0
302.0
302.0
302.0
302.0
302.0
303.0
303.0
303.0
303.0
303.0
303.0
304.0
304.0
304.0
304.0
304.0
304.0
305.0
305.0
305.0
305.0
305.0
305.0
306.0
306.0
306.0
306.0
307.0
307.0
307.0
307.0
308.0
308.0
308.0
308.0
308.0
309.0
309.0
309.0
310.0
310.0
310.0
310.0
310.0
311.0
312.0
312.0
312.0
312.0
312.0
313.0
314.0
314.0
315.0
316.0
316.0
316.0
317.0
318.0
323.0


==> plots/cdfs_topologies/CDF_byzcastT3_90_loc_node3.txt <==
29.0
29.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
39.0
39.0
39.0
39.0
40.0
40.0
40.0
41.0
41.0
41.0
42.0
42.0
42.0
42.0
43.0
43.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
57.0
57.0
57.0
58.0
58.0
59.0
60.0
60.0
60.0
61.0
61.0
61.0
62.0
63.0
63.0
63.0
63.0
64.0
64.0
64.0
65.0
65.0
65.0
66.0
67.0
67.0
67.0
68.0
68.0
71.0
72.0
72.0
73.0
74.0
76.0
78.0
79.0
83.0
86.0
109.0
111.0
111.0
111.0
111.0
111.0
112.0
112.0
112.0
112.0
112.0
112.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
129.0
129.0
129.0
129.0
129.0
130.0
130.0
130.0
130.0
142.0
143.0
143.0
144.0
144.0
144.0
144.0
144.0
144.0
145.0
145.0
145.0
145.0
145.0
146.0
146.0
146.0
146.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
163.0
163.0
163.0
163.0
163.0
163.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
203.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
205.0
205.0
205.0
205.0
205.0
205.0
206.0
206.0
207.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
209.0
209.0
209.0
209.0
209.0
209.0
209.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
211.0
211.0
211.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
213.0
213.0
214.0
214.0
214.0
214.0
214.0
214.0
214.0
214.0
214.0
214.0
214.0
215.0
215.0
215.0
215.0
215.0
215.0
215.0
215.0
215.0
215.0
215.0
215.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
224.0
224.0
224.0
224.0
224.0
224.0
224.0
224.0
224.0
224.0
224.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
230.0
230.0
230.0
230.0
230.0
230.0
230.0
230.0
230.0
230.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
233.0
233.0
234.0
234.0
234.0
234.0
234.0
234.0
235.0
235.0
235.0
235.0
235.0
235.0
236.0
237.0
237.0
238.0
238.0
239.0
239.0
239.0
240.0
240.0
241.0
242.0
242.0
242.0
243.0
244.0
245.0
245.0
246.0
246.0
246.0
246.0
247.0
247.0
248.0
249.0
249.0
250.0
250.0
250.0
250.0
250.0
251.0
251.0
251.0
251.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
253.0
253.0
253.0
253.0
253.0
253.0
254.0
254.0
254.0
254.0
254.0
255.0
255.0
255.0
255.0
256.0
256.0
256.0
256.0
256.0
257.0
257.0
257.0
257.0
257.0
258.0
258.0
258.0
258.0
258.0
258.0
258.0
258.0
258.0
258.0
259.0
259.0
259.0
259.0
259.0
259.0
259.0
259.0
260.0
260.0
260.0
260.0
261.0
261.0
261.0
261.0
261.0
261.0
261.0
261.0
261.0
261.0
261.0
261.0
262.0
262.0
262.0
262.0
262.0
262.0
262.0
262.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
264.0
264.0
264.0
264.0
264.0
264.0
264.0
264.0
264.0
264.0
264.0
264.0
264.0
265.0
265.0
265.0
265.0
265.0
265.0
265.0
265.0
266.0
266.0
266.0
266.0
266.0
266.0
267.0
267.0
267.0
267.0
267.0
267.0
268.0
268.0
268.0
268.0
268.0
268.0
268.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
270.0
270.0
270.0
270.0
270.0
270.0
270.0
270.0
271.0
271.0
271.0
271.0
271.0
271.0
271.0
271.0
271.0
271.0
272.0
272.0
272.0
272.0
272.0
272.0
273.0
273.0
273.0
273.0
273.0
273.0
273.0
273.0
273.0
273.0
274.0
274.0
274.0
274.0
274.0
274.0
274.0
274.0
274.0
274.0
274.0
274.0
274.0
274.0
275.0
275.0
275.0
275.0
275.0
275.0
275.0
276.0
276.0
277.0
277.0
277.0
277.0
277.0
277.0
277.0
278.0
279.0
279.0
279.0
279.0
279.0
279.0
279.0
280.0
280.0
281.0
282.0
282.0
283.0
284.0
284.0
286.0
286.0
286.0
288.0
291.0
291.0
293.0
294.0
294.0
295.0
296.0
296.0
298.0
298.0
298.0
299.0
300.0
300.0
300.0
301.0
301.0
302.0
302.0
303.0
303.0
303.0
304.0
305.0
305.0
305.0
307.0
307.0
307.0
309.0
310.0
310.0
311.0
311.0
312.0
313.0
313.0
313.0
313.0
313.0
313.0
313.0
314.0
314.0
315.0
315.0
315.0
315.0
316.0
316.0
317.0
317.0
317.0
317.0
318.0
319.0
319.0
319.0
319.0
319.0
319.0
319.0
319.0
320.0
320.0
320.0
320.0
320.0
320.0
320.0
321.0
321.0
321.0
321.0
321.0
321.0
321.0
321.0
321.0
322.0
322.0
322.0
322.0
322.0
322.0
322.0
322.0
322.0
322.0
322.0
322.0
323.0
323.0
323.0
323.0
323.0
323.0
323.0
323.0
323.0
323.0
323.0
323.0
323.0
323.0
324.0
324.0
324.0
324.0
324.0
324.0
324.0
324.0
324.0
324.0
325.0
325.0
325.0
325.0
325.0
325.0
325.0
325.0
325.0
325.0
325.0
325.0
325.0
326.0
326.0
326.0
326.0
326.0
326.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
328.0
328.0
328.0
328.0
328.0
328.0
328.0
328.0
329.0
329.0
329.0
329.0
329.0
329.0
329.0
329.0
329.0
329.0
329.0
330.0
330.0
331.0
331.0
331.0
331.0
332.0
332.0
332.0
332.0
332.0
332.0
332.0
333.0
333.0
334.0
334.0
334.0
334.0
334.0
334.0
334.0
334.0
334.0
335.0
335.0
336.0
336.0
336.0
336.0
336.0
336.0
337.0
337.0
337.0
337.0
337.0
337.0
338.0
338.0
338.0
339.0
339.0
339.0
339.0
339.0
339.0
341.0
341.0
341.0
341.0
341.0
342.0
342.0
342.0
343.0
344.0
344.0
345.0
345.0
346.0
346.0
346.0
349.0
349.0
349.0
360.0
363.0
367.0
368.0


==> plots/cdfs_topologies/CDF_byzcastT3_95_loc_node3.txt <==
29.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
30.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
31.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
39.0
40.0
40.0
41.0
42.0
42.0
43.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
56.0
56.0
57.0
57.0
58.0
58.0
59.0
59.0
59.0
60.0
60.0
61.0
62.0
63.0
69.0
70.0
71.0
72.0
77.0
86.0
89.0
93.0
110.0
111.0
111.0
112.0
112.0
112.0
113.0
113.0
113.0
113.0
113.0
113.0
114.0
114.0
114.0
114.0
114.0
114.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
129.0
130.0
141.0
141.0
142.0
144.0
144.0
145.0
145.0
145.0
145.0
146.0
146.0
146.0
147.0
147.0
147.0
147.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
149.0
149.0
149.0
149.0
149.0
150.0
150.0
150.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
160.0
160.0
160.0
160.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
162.0
162.0
163.0
163.0
163.0
163.0
165.0
165.0
165.0
165.0
165.0
165.0
166.0
166.0
166.0
166.0
166.0
167.0
167.0
167.0
168.0
168.0
168.0
168.0
168.0
168.0
169.0
169.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
171.0
171.0
171.0
171.0
171.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
190.0
190.0
190.0
190.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
195.0
195.0
195.0
195.0
195.0
195.0
196.0
196.0
196.0
196.0
196.0
196.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
199.0
199.0
199.0
199.0
199.0
199.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
202.0
203.0
203.0
204.0
204.0
204.0
205.0
206.0
206.0
206.0
206.0
206.0
207.0
207.0
208.0
208.0
209.0
209.0
209.0
210.0
210.0
211.0
211.0
211.0
211.0
212.0
212.0
213.0
213.0
213.0
213.0
214.0
214.0
214.0
214.0
215.0
215.0
215.0
215.0
215.0
215.0
215.0
216.0
216.0
216.0
216.0
216.0
216.0
217.0
217.0
217.0
217.0
218.0
218.0
218.0
218.0
218.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
220.0
220.0
220.0
220.0
220.0
220.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
224.0
224.0
224.0
224.0
224.0
224.0
224.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
227.0
227.0
227.0
227.0
227.0
228.0
228.0
228.0
228.0
228.0
228.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
230.0
230.0
230.0
230.0
231.0
231.0
231.0
231.0
232.0
232.0
232.0
232.0
232.0
232.0
233.0
233.0
233.0
235.0
236.0
236.0
236.0
237.0
238.0
239.0
239.0
239.0
241.0
241.0
241.0
243.0
244.0
244.0
245.0
246.0
247.0
247.0
247.0
247.0
248.0
249.0
250.0
250.0
251.0
251.0
251.0
251.0
252.0
253.0
254.0
255.0
256.0
256.0
256.0
256.0
256.0
257.0
257.0
257.0
257.0
257.0
257.0
258.0
258.0
259.0
259.0
259.0
260.0
260.0
260.0
261.0
261.0
261.0
261.0
261.0
261.0
261.0
261.0
261.0
262.0
262.0
262.0
262.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
264.0
264.0
264.0
264.0
264.0
265.0
265.0
265.0
265.0
265.0
265.0
265.0
266.0
266.0
267.0
267.0
267.0
267.0
267.0
267.0
267.0
267.0
268.0
268.0
268.0
268.0
268.0
268.0
268.0
268.0
268.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
269.0
270.0
270.0
270.0
270.0
270.0
270.0
270.0
271.0
271.0
271.0
271.0
271.0
271.0
271.0
272.0
272.0
272.0
272.0
272.0
272.0
272.0
272.0
273.0
273.0
273.0
273.0
273.0
273.0
274.0
274.0
274.0
276.0
276.0
276.0
276.0
276.0
276.0
276.0
276.0
277.0
277.0
277.0
277.0
277.0
277.0
280.0
280.0
281.0
281.0
282.0
283.0
294.0
296.0
299.0
301.0
301.0
301.0
307.0
309.0
310.0
312.0
313.0
314.0
315.0
315.0
316.0
317.0
317.0
318.0
318.0
318.0
319.0
319.0
319.0
320.0
320.0
320.0
320.0
321.0
322.0
322.0
322.0
323.0
323.0
323.0
323.0
324.0
324.0
324.0
324.0
324.0
325.0
325.0
325.0
325.0
326.0
326.0
326.0
326.0
326.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
327.0
328.0
328.0
328.0
328.0
328.0
328.0
329.0
329.0
329.0
329.0
329.0
329.0
329.0
329.0
329.0
329.0
330.0
330.0
330.0
330.0
331.0
331.0
331.0
331.0
332.0
332.0
333.0
333.0
333.0
333.0
334.0
335.0
335.0
335.0
335.0
336.0
336.0
336.0
336.0
336.0
336.0
336.0
337.0
337.0
337.0
338.0
338.0
339.0
339.0
339.0
339.0
340.0
340.0
341.0
341.0
342.0
342.0
343.0
343.0
344.0
344.0
345.0
345.0
346.0
356.0
359.0
360.0


==> plots/cdfs_topologies/CDF_flextop1_90_loc_node3.txt <==
31.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
56.0
56.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
59.0
59.0
59.0
59.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
62.0
62.0
62.0
62.0
62.0
62.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
64.0
64.0
64.0
64.0
64.0
65.0
65.0
65.0
65.0
65.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
67.0
67.0
67.0
67.0
67.0
67.0
68.0
68.0
68.0
68.0
68.0
69.0
69.0
70.0
70.0
70.0
70.0
70.0
71.0
71.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
73.0
73.0
74.0
74.0
75.0
75.0
75.0
75.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
178.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
187.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
193.0
194.0
194.0
194.0
194.0
194.0
194.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
198.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
199.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
205.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
209.0
209.0
209.0
209.0
209.0
209.0
209.0
209.0
209.0
209.0
209.0
209.0
209.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
211.0
211.0
211.0
211.0
211.0
211.0
211.0
211.0
211.0
211.0
211.0
211.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
213.0
213.0
213.0
213.0
213.0
213.0
213.0
213.0
213.0
213.0
213.0
214.0
214.0
214.0
214.0
214.0
214.0
214.0
214.0
214.0
215.0
215.0
215.0
215.0
215.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
216.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
219.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
220.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
221.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
223.0
223.0
223.0
223.0
223.0
223.0
224.0
224.0
224.0
224.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
230.0
230.0
230.0
230.0
230.0
230.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
233.0
233.0
233.0
233.0
233.0
233.0
233.0
233.0
233.0
234.0
234.0
234.0
234.0
234.0
234.0
234.0
235.0
235.0
235.0
235.0
235.0
235.0
235.0
235.0
235.0
235.0
235.0
236.0
236.0
236.0
236.0
236.0
236.0
236.0
236.0
236.0
236.0
236.0
236.0
237.0
237.0
237.0
237.0
237.0
237.0
237.0
237.0
237.0
237.0
238.0
238.0
238.0
238.0
238.0
238.0
238.0
238.0
238.0
239.0
239.0
239.0
239.0
239.0
239.0
239.0
240.0
240.0
240.0
240.0
240.0
240.0
240.0
240.0
240.0
240.0
241.0
241.0
241.0
241.0
241.0
241.0
241.0
242.0
242.0
242.0
242.0
242.0
242.0
243.0
243.0
243.0
243.0
243.0
243.0
243.0
244.0
244.0
244.0
244.0
244.0
244.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
246.0
247.0
247.0
247.0
247.0
247.0
248.0
248.0
248.0
248.0
248.0
248.0
248.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
249.0
250.0
250.0
250.0
250.0
250.0
250.0
251.0
251.0
251.0
252.0
252.0
252.0
253.0
253.0
254.0
254.0
255.0
255.0
255.0
255.0
255.0
255.0
256.0
256.0
256.0
256.0
257.0
257.0
257.0
258.0
258.0
258.0
258.0
258.0
259.0
259.0
259.0
259.0
259.0
259.0
260.0
260.0
260.0
260.0
260.0
261.0
261.0
262.0
263.0
263.0
264.0
264.0
265.0
266.0
266.0
266.0
266.0
266.0
267.0
267.0
267.0
268.0
268.0
268.0
268.0
269.0
269.0
269.0
270.0
270.0
270.0
270.0
270.0
271.0
272.0
272.0
272.0
272.0
272.0
273.0
273.0
273.0
273.0
273.0
273.0
273.0
273.0
273.0
274.0
274.0
275.0
276.0
276.0
276.0
276.0
278.0
278.0
278.0
279.0
279.0
281.0
282.0
282.0
282.0
282.0
282.0
283.0
283.0
284.0
284.0
285.0
285.0
285.0
285.0
285.0
286.0
286.0
286.0
287.0
287.0
288.0
288.0
288.0
289.0
290.0
290.0
291.0
291.0
291.0
291.0
291.0
292.0
292.0
292.0
292.0
292.0
293.0
293.0
293.0
293.0
294.0
294.0
294.0
294.0
294.0
294.0
295.0
295.0
295.0
295.0
296.0
296.0
298.0
298.0
298.0
298.0
298.0
298.0
299.0
300.0
300.0
300.0
300.0
301.0
301.0
301.0
301.0
301.0
302.0
302.0
302.0
302.0
303.0
303.0
303.0
303.0
303.0
304.0
304.0
304.0
305.0
305.0
305.0
305.0
305.0
305.0
306.0
306.0
306.0
306.0
307.0
307.0
307.0
308.0
308.0
309.0
309.0
310.0
310.0
310.0
311.0
311.0
312.0
312.0
312.0
312.0
313.0
313.0
313.0
313.0
313.0
314.0
314.0
314.0
314.0
314.0
315.0
315.0
315.0
315.0
315.0
315.0
316.0
317.0
317.0
317.0
317.0
317.0
317.0
317.0
317.0
318.0
318.0
318.0
318.0
318.0
319.0
319.0
319.0
319.0
319.0
319.0
319.0
320.0
320.0
320.0
320.0
320.0
320.0
320.0
320.0
321.0
321.0
322.0
322.0
322.0
322.0
323.0
323.0
324.0
324.0
324.0
324.0
324.0
324.0
324.0
324.0
325.0
325.0
325.0
325.0
325.0
326.0
326.0
326.0
326.0
327.0
327.0
328.0
328.0
328.0
328.0
328.0
329.0
329.0
329.0
330.0
330.0
330.0
331.0
333.0
334.0
334.0
334.0
334.0
335.0
335.0
335.0
335.0
335.0
335.0
335.0
335.0
335.0
336.0
336.0
336.0
336.0
336.0
338.0
338.0
338.0
339.0
339.0
339.0
339.0
339.0
339.0
340.0
340.0
340.0
340.0
340.0
341.0
341.0
341.0
341.0
342.0
342.0
342.0
342.0
342.0
342.0
342.0
343.0
343.0
343.0
343.0
343.0
344.0
344.0
344.0
344.0
344.0
344.0
345.0
345.0
345.0
345.0
346.0
346.0
346.0
346.0
346.0
347.0
347.0
348.0
348.0
348.0
348.0
348.0
348.0
349.0
349.0
349.0
349.0
350.0
350.0
350.0
351.0
351.0
351.0
352.0
352.0
352.0
352.0
353.0
353.0
353.0
353.0
353.0
353.0
354.0
354.0
354.0
354.0
355.0
355.0
355.0
355.0
356.0
356.0
357.0
357.0
357.0
357.0
357.0
357.0
358.0
358.0
359.0
359.0
359.0
359.0
360.0
360.0
361.0
361.0
361.0
361.0
362.0
362.0
362.0
362.0
363.0
363.0
363.0
363.0
363.0
363.0
363.0
364.0
364.0
364.0
364.0
365.0
365.0
365.0
365.0
365.0
365.0
366.0
366.0
366.0
366.0
366.0
367.0
367.0
367.0
367.0
367.0
368.0
368.0
368.0
369.0
370.0
370.0
371.0
371.0
371.0
372.0
372.0
372.0
372.0
372.0
372.0
372.0
373.0
373.0
373.0
374.0
374.0
374.0
374.0
374.0
374.0
375.0
375.0
375.0
375.0
375.0
376.0
376.0
376.0
376.0
376.0
377.0
377.0
378.0
378.0
378.0
378.0
378.0
379.0
379.0
379.0
379.0
379.0
379.0
380.0
380.0
381.0
381.0
381.0
381.0
381.0
382.0
382.0
382.0
383.0
384.0
384.0
384.0
385.0
385.0
387.0
387.0
387.0
388.0
388.0
388.0
388.0
389.0
389.0
389.0
390.0
390.0
390.0
390.0
391.0
391.0
391.0
391.0
392.0
393.0
393.0
393.0
393.0
394.0
394.0
394.0
394.0
395.0
395.0
396.0
396.0
397.0
397.0
397.0
397.0
397.0
397.0
398.0
398.0
399.0
399.0
399.0
400.0
400.0
400.0
401.0
401.0
402.0
402.0
402.0
403.0
403.0
404.0
405.0
405.0
406.0
407.0
408.0
409.0
409.0
411.0
411.0
411.0
411.0
411.0
411.0
412.0
412.0
412.0
412.0
412.0
412.0
412.0
414.0
414.0
414.0
414.0
414.0
414.0
415.0
415.0
415.0
416.0
417.0
417.0
417.0
417.0
417.0
418.0
420.0
420.0
421.0
422.0
422.0
422.0
422.0
423.0
423.0
423.0
424.0
424.0
424.0
424.0
424.0
425.0
425.0
425.0
425.0
425.0
426.0
426.0
427.0
427.0
427.0
427.0
427.0
427.0
428.0
428.0
428.0
428.0
428.0
429.0
430.0
430.0
430.0
430.0
430.0
430.0
431.0
431.0
431.0
432.0
432.0
433.0
433.0
434.0
434.0
434.0
435.0
436.0
437.0
437.0
437.0
437.0
437.0
439.0
439.0
440.0
440.0
440.0
440.0
441.0
441.0
441.0
441.0
441.0
441.0
442.0
442.0
442.0
443.0
444.0
444.0
445.0
445.0
445.0
445.0
446.0
447.0
447.0
448.0
448.0
448.0
448.0
449.0
450.0
450.0
450.0
451.0
451.0
452.0
452.0
452.0
452.0
452.0
452.0
453.0
454.0
454.0
455.0
456.0
456.0
456.0
457.0
457.0
457.0
458.0
458.0
458.0
459.0
459.0
461.0
462.0
462.0
463.0
463.0
463.0
465.0
465.0
466.0
466.0
467.0
467.0
467.0
468.0
468.0
469.0
469.0
469.0
469.0
471.0
472.0
473.0
473.0
473.0
474.0
475.0
475.0
475.0
476.0
477.0
477.0
478.0
479.0
479.0
480.0
481.0
483.0
483.0
484.0
484.0
484.0
485.0
485.0
486.0
486.0
487.0
487.0
487.0
487.0
488.0
488.0
489.0
489.0
489.0
490.0
490.0
490.0
490.0
490.0
491.0
491.0
492.0
492.0
492.0
493.0
494.0
494.0
495.0
495.0
496.0
496.0
496.0
497.0
497.0
497.0
498.0
498.0
499.0
500.0
500.0
501.0
502.0
503.0
503.0
504.0
505.0
505.0
505.0
507.0
507.0
508.0
510.0
510.0
510.0
510.0
511.0
514.0
515.0
518.0
519.0
519.0
519.0
521.0
522.0
527.0
527.0
527.0
528.0
531.0
533.0
533.0
534.0
534.0
536.0
536.0
538.0
539.0
539.0
541.0
541.0
541.0
544.0
547.0
548.0
549.0
550.0
551.0
551.0
554.0
555.0
556.0
557.0
558.0
558.0
558.0
559.0
559.0
559.0
560.0
564.0
564.0
565.0
566.0
566.0
568.0
568.0
570.0
570.0
571.0
572.0
573.0
574.0
574.0
574.0
575.0
578.0
579.0
579.0
580.0
580.0
581.0
581.0
583.0
583.0
585.0
586.0
586.0
586.0
586.0
587.0
588.0
588.0
589.0
591.0
594.0
595.0
596.0
597.0
597.0
598.0
598.0
600.0
602.0
602.0
604.0
605.0
606.0
608.0
609.0
619.0
619.0
619.0
619.0
621.0
622.0
625.0
625.0
627.0
628.0
628.0
628.0
630.0
631.0
632.0
633.0
634.0
634.0
635.0
635.0
635.0
636.0
638.0
639.0
639.0
640.0
642.0
642.0
643.0
643.0
647.0
650.0
650.0
651.0
652.0
652.0
656.0
659.0
660.0
668.0
669.0
673.0
674.0
675.0
676.0
680.0
682.0
684.0
685.0
686.0
686.0
688.0
691.0
691.0
697.0
697.0
698.0
698.0
699.0
700.0
702.0
704.0
706.0
706.0
708.0
708.0
708.0
710.0
713.0
713.0
716.0
718.0
719.0
722.0
723.0
724.0
727.0
729.0
730.0
730.0
742.0
743.0
744.0
747.0
747.0
750.0
755.0
755.0
757.0
761.0
763.0
765.0
766.0
767.0
767.0
767.0
767.0
772.0
772.0
772.0
772.0
773.0
774.0
774.0
774.0
776.0
777.0
777.0
777.0
777.0
779.0
779.0
781.0
783.0
783.0
785.0
785.0
789.0
795.0
797.0
799.0
801.0
801.0
806.0
808.0
809.0
809.0
810.0
811.0
812.0
813.0
813.0
815.0
815.0
816.0
820.0
823.0
828.0
831.0
832.0
833.0
834.0
836.0
837.0
841.0
843.0
843.0
845.0
850.0
850.0
853.0
856.0
858.0
858.0
862.0
865.0
866.0
867.0
868.0
869.0
869.0
870.0
871.0
872.0
875.0
877.0
878.0
883.0
884.0
884.0
886.0
887.0
887.0
890.0
894.0
898.0
898.0
902.0
904.0
911.0
912.0
912.0
913.0
916.0
917.0
921.0
926.0
928.0
938.0
946.0
947.0
948.0
957.0
957.0
959.0
959.0
960.0
961.0
963.0
963.0
965.0
966.0
967.0
968.0
977.0
980.0
980.0
982.0
983.0
989.0
992.0
996.0
997.0
998.0
999.0
1000.0
1001.0
1002.0
1005.0
1008.0
1011.0
1012.0
1013.0
1014.0
1015.0
1018.0
1024.0
1025.0
1025.0
1030.0
1033.0
1033.0
1039.0
1041.0
1042.0
1042.0
1048.0
1057.0
1058.0
1058.0
1059.0
1059.0
1060.0
1061.0
1064.0
1065.0
1067.0
1068.0
1068.0
1069.0
1070.0
1073.0
1073.0
1075.0
1075.0
1082.0
1084.0
1088.0
1093.0
1096.0
1098.0
1098.0
1098.0
1099.0
1101.0
1101.0
1104.0
1105.0
1114.0
1116.0
1122.0
1123.0
1128.0
1129.0
1129.0
1133.0
1139.0
1154.0
1163.0
1164.0
1166.0
1170.0
1194.0
1197.0
1198.0
1200.0
1201.0
1203.0
1206.0
1216.0
1220.0
1223.0
1232.0
1252.0
1255.0
1259.0
1265.0
1268.0
1269.0
1269.0
1270.0
1274.0
1279.0
1281.0
1293.0
1295.0
1296.0
1301.0
1302.0
1306.0
1308.0
1309.0
1312.0
1323.0
1323.0
1331.0
1334.0
1334.0
1335.0
1337.0
1341.0
1342.0
1347.0
1348.0
1357.0
1359.0
1362.0
1365.0
1371.0
1404.0
1408.0
1411.0
1416.0
1420.0
1434.0
1434.0
1439.0
1442.0
1444.0
1454.0
1469.0
1469.0
1481.0
1483.0
1499.0
1506.0
1515.0
1517.0
1547.0
1556.0
1556.0
1561.0
1572.0
1575.0
1578.0
1581.0
1588.0
1595.0
1603.0
1613.0
1614.0
1618.0
1620.0
1626.0
1630.0
1633.0
1634.0
1670.0
1677.0
1682.0
1687.0
1692.0
1694.0
1695.0
1699.0
1718.0
1774.0
1778.0
1788.0
1792.0
1803.0
1824.0
1826.0
1827.0
1831.0
1839.0
1840.0
1842.0
1844.0
1846.0
1861.0
1875.0
1883.0
1884.0
1885.0
1909.0
1920.0
1932.0
1943.0
1946.0
1959.0
1976.0
2001.0
2014.0
2018.0
2020.0
2026.0
2030.0
2031.0
2043.0
2043.0
2048.0
2053.0
2058.0
2059.0
2060.0
2066.0
2078.0
2080.0
2084.0
2087.0
2096.0
2101.0
2106.0
2108.0
2124.0
2131.0
2143.0
2163.0
2168.0
2219.0
2238.0
2243.0
2255.0
2256.0
2260.0
2271.0
2271.0
2276.0
2280.0
2281.0
2301.0
2315.0
2323.0
2337.0
2341.0
2348.0
2355.0
2374.0
2389.0
2438.0
2440.0
2446.0
2513.0
2588.0
2590.0
2608.0
2651.0
2659.0
2660.0
2660.0
2664.0
2675.0
2678.0
2684.0
2686.0
2686.0
2710.0
2710.0
2741.0
2750.0
2757.0
2763.0
2771.0
2794.0
2848.0
2865.0
2889.0
2905.0
3011.0
3015.0
3049.0
3050.0
3076.0
3231.0
3260.0
3318.0
3374.0
3376.0
3377.0
4834.0
4994.0
5007.0
5014.0


==> plots/cdfs_topologies/CDF_flextop1_95_loc_node3.txt <==
31.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
63.0
63.0
63.0
63.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
65.0
65.0
65.0
65.0
66.0
66.0
66.0
66.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
72.0
72.0
72.0
72.0
72.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
76.0
76.0
76.0
76.0
77.0
77.0
77.0
77.0
77.0
78.0
78.0
78.0
78.0
78.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
162.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
173.0
173.0
173.0
173.0
173.0
173.0
174.0
174.0
174.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
176.0
176.0
176.0
176.0
176.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
188.0
189.0
189.0
189.0
189.0
190.0
190.0
190.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
194.0
194.0
195.0
195.0
195.0
196.0
196.0
196.0
197.0
197.0
197.0
197.0
197.0
197.0
198.0
198.0
198.0
198.0
198.0
199.0
199.0
199.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
201.0
201.0
201.0
201.0
201.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
203.0
203.0
203.0
203.0
203.0
203.0
203.0
204.0
204.0
204.0
204.0
204.0
204.0
205.0
205.0
205.0
205.0
205.0
205.0
206.0
206.0
206.0
206.0
206.0
206.0
207.0
207.0
207.0
207.0
208.0
208.0
208.0
208.0
208.0
209.0
209.0
209.0
209.0
209.0
209.0
209.0
210.0
210.0
210.0
210.0
211.0
211.0
212.0
212.0
212.0
212.0
212.0
212.0
213.0
213.0
213.0
213.0
214.0
214.0
214.0
214.0
215.0
215.0
215.0
215.0
215.0
215.0
215.0
215.0
216.0
216.0
216.0
216.0
216.0
216.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
218.0
218.0
218.0
218.0
219.0
219.0
220.0
220.0
220.0
222.0
222.0
222.0
222.0
222.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
224.0
224.0
224.0
224.0
225.0
225.0
225.0
225.0
226.0
226.0
227.0
227.0
228.0
228.0
228.0
228.0
228.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
230.0
230.0
230.0
230.0
231.0
231.0
231.0
231.0
232.0
232.0
233.0
233.0
233.0
233.0
235.0
235.0
235.0
236.0
236.0
237.0
237.0
237.0
237.0
238.0
238.0
240.0
240.0
241.0
241.0
241.0
242.0
242.0
242.0
242.0
242.0
242.0
242.0
243.0
243.0
243.0
243.0
243.0
243.0
244.0
244.0
244.0
245.0
246.0
247.0
247.0
247.0
247.0
247.0
247.0
248.0
249.0
250.0
250.0
250.0
253.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
254.0
257.0
257.0
259.0
259.0
259.0
259.0
259.0
260.0
260.0
261.0
261.0
261.0
261.0
261.0
262.0
262.0
262.0
262.0
263.0
265.0
266.0
266.0
266.0
266.0
266.0
268.0
269.0
269.0
269.0
270.0
271.0
272.0
272.0
273.0
273.0
273.0
274.0
274.0
275.0
276.0
277.0
277.0
278.0
279.0
280.0
280.0
281.0
281.0
282.0
282.0
283.0
283.0
284.0
284.0
286.0
287.0
288.0
290.0
291.0
291.0
293.0
293.0
293.0
293.0
294.0
295.0
296.0
297.0
297.0
297.0
298.0
300.0
302.0
302.0
302.0
303.0
303.0
303.0
304.0
304.0
305.0
305.0
305.0
306.0
308.0
308.0
310.0
312.0
313.0
316.0
316.0
316.0
317.0
317.0
319.0
319.0
319.0
319.0
320.0
320.0
321.0
321.0
322.0
322.0
322.0
323.0
323.0
323.0
324.0
325.0
325.0
325.0
326.0
326.0
326.0
327.0
327.0
328.0
330.0
331.0
331.0
331.0
331.0
334.0
335.0
336.0
336.0
337.0
338.0
339.0
340.0
342.0
342.0
343.0
344.0
344.0
344.0
344.0
345.0
345.0
345.0
347.0
349.0
351.0
351.0
351.0
352.0
352.0
353.0
353.0
354.0
355.0
355.0
356.0
357.0
358.0
358.0
358.0
359.0
359.0
359.0
362.0
362.0
363.0
364.0
364.0
364.0
365.0
365.0
366.0
369.0
369.0
369.0
369.0
371.0
372.0
372.0
372.0
373.0
374.0
377.0
377.0
377.0
379.0
381.0
381.0
381.0
382.0
384.0
385.0
385.0
386.0
387.0
388.0
389.0
391.0
392.0
393.0
394.0
395.0
395.0
395.0
397.0
397.0
398.0
398.0
399.0
399.0
400.0
402.0
405.0
405.0
407.0
408.0
408.0
409.0
411.0
411.0
413.0
415.0
415.0
416.0
416.0
418.0
419.0
419.0
419.0
421.0
422.0
422.0
423.0
426.0
426.0
426.0
427.0
427.0
428.0
428.0
430.0
432.0
435.0
435.0
437.0
438.0
439.0
439.0
440.0
441.0
443.0
446.0
446.0
449.0
451.0
453.0
454.0
455.0
461.0
464.0
468.0
470.0
472.0
474.0
477.0
482.0
482.0
482.0
484.0
485.0
487.0
487.0
488.0
490.0
491.0
492.0
495.0
495.0
495.0
497.0
499.0
499.0
501.0
506.0
508.0
510.0
510.0
510.0
511.0
512.0
513.0
513.0
513.0
516.0
518.0
518.0
520.0
521.0
522.0
524.0
525.0
526.0
526.0
527.0
527.0
531.0
531.0
532.0
532.0
536.0
537.0
537.0
538.0
540.0
542.0
542.0
546.0
546.0
549.0
550.0
550.0
551.0
552.0
553.0
556.0
557.0
557.0
559.0
559.0
560.0
561.0
562.0
562.0
564.0
564.0
565.0
567.0
568.0
568.0
568.0
570.0
571.0
571.0
572.0
573.0
576.0
577.0
582.0
583.0
584.0
586.0
586.0
587.0
588.0
589.0
589.0
590.0
590.0
591.0
593.0
596.0
596.0
598.0
598.0
599.0
599.0
602.0
603.0
603.0
604.0
608.0
609.0
609.0
610.0
611.0
613.0
613.0
615.0
617.0
622.0
623.0
623.0
624.0
626.0
631.0
632.0
635.0
641.0
646.0
652.0
652.0
653.0
653.0
654.0
655.0
656.0
656.0
656.0
659.0
662.0
663.0
663.0
664.0
664.0
665.0
666.0
666.0
668.0
670.0
675.0
680.0
680.0
681.0
682.0
689.0
689.0
690.0
690.0
691.0
691.0
692.0
698.0
702.0
707.0
708.0
710.0
718.0
722.0
725.0
727.0
728.0
729.0
731.0
734.0
738.0
746.0
748.0
748.0
748.0
751.0
754.0
756.0
761.0
761.0
766.0
769.0
770.0
777.0
778.0
778.0
779.0
780.0
787.0
796.0
804.0
804.0
804.0
806.0
806.0
807.0
815.0
817.0
818.0
818.0
821.0
821.0
822.0
823.0
824.0
826.0
827.0
832.0
835.0
836.0
840.0
844.0
851.0
853.0
861.0
861.0
865.0
865.0
866.0
868.0
871.0
877.0
883.0
885.0
891.0
895.0
896.0
900.0
908.0
911.0
919.0
920.0
921.0
922.0
925.0
932.0
933.0
933.0
935.0
937.0
946.0
950.0
962.0
965.0
971.0
972.0
972.0
973.0
974.0
978.0
982.0
989.0
991.0
994.0
995.0
1009.0
1011.0
1022.0
1027.0
1035.0
1042.0
1045.0
1048.0
1050.0
1055.0
1060.0
1064.0
1064.0
1067.0
1070.0
1072.0
1090.0
1100.0
1103.0
1109.0
1111.0
1143.0
1150.0
1152.0
1173.0
1174.0
1175.0
1177.0
1185.0
1193.0
1202.0
1203.0
1203.0
1203.0
1207.0
1208.0
1212.0
1228.0
1230.0
1238.0
1246.0
1253.0
1254.0
1259.0
1260.0
1261.0
1278.0
1283.0
1284.0
1291.0
1292.0
1306.0
1320.0
1330.0
1333.0
1343.0
1344.0
1347.0
1366.0
1367.0
1373.0
1373.0
1378.0
1381.0
1387.0
1425.0
1435.0
1443.0
1450.0
1458.0
1544.0
1549.0
1593.0
1596.0
1624.0
1629.0
1639.0
1684.0
1685.0
1693.0
1702.0
1713.0
1724.0
1728.0
1730.0
1746.0
1750.0
1755.0
1762.0
1769.0
1771.0
1818.0
1820.0
1833.0
1845.0
1862.0
1890.0
1915.0
1927.0
1932.0
1935.0
1948.0
1959.0
1979.0
1982.0
1993.0
2002.0
2067.0
2081.0
2094.0
2110.0
2136.0
2156.0
2157.0
2176.0
2207.0
2210.0
2211.0
2233.0
2258.0
2278.0
2281.0
2292.0
2318.0
2382.0
2398.0
2458.0
2460.0
2471.0
2489.0
2507.0
2509.0
2532.0
2538.0
2546.0
2585.0
2909.0
3259.0


==> plots/cdfs_topologies/CDF_flextop3_90_loc_node3.txt <==
32.0
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
119.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
120.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
124.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
151.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
155.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
162.0
162.0
162.0
162.0
162.0
162.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
164.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
166.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
170.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
171.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
175.0
176.0
176.0
176.0
176.0
176.0
176.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
177.0
178.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
187.0
187.0
188.0
188.0
188.0
188.0
188.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
193.0
193.0
193.0
194.0
194.0
194.0
194.0
194.0
194.0
194.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
195.0
196.0
196.0
196.0
196.0
196.0
196.0
196.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
198.0
198.0
198.0
198.0
198.0
199.0
199.0
199.0
199.0
199.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
201.0
202.0
202.0
202.0
202.0
202.0
202.0
202.0
203.0
203.0
203.0
203.0
203.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
204.0
205.0
205.0
205.0
205.0
205.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
206.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
207.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
208.0
209.0
209.0
209.0
209.0
210.0
210.0
210.0
210.0
211.0
211.0
211.0
211.0
211.0
211.0
211.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
212.0
213.0
213.0
213.0
213.0
213.0
213.0
213.0
213.0
213.0
213.0
214.0
214.0
214.0
214.0
215.0
215.0
215.0
216.0
216.0
216.0
216.0
216.0
216.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
217.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
218.0
219.0
219.0
219.0
219.0
219.0
219.0
220.0
220.0
220.0
220.0
220.0
221.0
221.0
221.0
221.0
221.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
222.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
224.0
224.0
224.0
224.0
224.0
224.0
224.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
226.0
226.0
226.0
226.0
226.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
227.0
228.0
228.0
228.0
228.0
229.0
229.0
229.0
229.0
229.0
229.0
230.0
230.0
230.0
230.0
230.0
230.0
230.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
231.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
233.0
233.0
233.0
233.0
234.0
234.0
234.0
234.0
234.0
234.0
234.0
234.0
235.0
235.0
235.0
235.0
237.0
237.0
238.0
238.0
238.0
238.0
238.0
238.0
238.0
239.0
239.0
239.0
239.0
239.0
239.0
239.0
239.0
240.0
240.0
241.0
241.0
241.0
242.0
242.0
242.0
242.0
243.0
243.0
243.0
243.0
244.0
244.0
244.0
244.0
244.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
245.0
246.0
246.0
246.0
247.0
247.0
247.0
247.0
247.0
247.0
248.0
248.0
248.0
249.0
249.0
249.0
249.0
250.0
250.0
250.0
250.0
250.0
251.0
251.0
251.0
251.0
252.0
252.0
252.0
252.0
252.0
252.0
252.0
253.0
253.0
253.0
253.0
253.0
253.0
254.0
254.0
255.0
255.0
255.0
255.0
255.0
255.0
255.0
256.0
256.0
256.0
256.0
256.0
256.0
257.0
257.0
257.0
257.0
257.0
258.0
258.0
258.0
258.0
258.0
259.0
259.0
259.0
259.0
259.0
259.0
259.0
259.0
259.0
261.0
261.0
261.0
261.0
261.0
262.0
262.0
262.0
262.0
262.0
262.0
262.0
262.0
263.0
263.0
263.0
263.0
263.0
263.0
264.0
264.0
265.0
265.0
265.0
266.0
266.0
266.0
266.0
266.0
267.0
267.0
267.0
267.0
268.0
268.0
268.0
269.0
269.0
269.0
269.0
270.0
270.0
270.0
270.0
270.0
270.0
270.0
271.0
271.0
272.0
272.0
272.0
272.0
273.0
273.0
273.0
273.0
273.0
274.0
274.0
274.0
275.0
275.0
276.0
276.0
276.0
276.0
276.0
276.0
276.0
276.0
277.0
277.0
277.0
278.0
278.0
278.0
279.0
279.0
279.0
279.0
279.0
280.0
280.0
280.0
280.0
281.0
281.0
281.0
281.0
282.0
282.0
282.0
282.0
283.0
283.0
283.0
283.0
283.0
283.0
283.0
283.0
283.0
284.0
284.0
284.0
284.0
284.0
284.0
284.0
285.0
285.0
286.0
286.0
286.0
286.0
286.0
287.0
287.0
287.0
287.0
287.0
287.0
288.0
288.0
289.0
289.0
289.0
290.0
290.0
290.0
290.0
290.0
290.0
291.0
291.0
292.0
293.0
293.0
293.0
293.0
294.0
294.0
294.0
294.0
294.0
295.0
295.0
295.0
295.0
296.0
296.0
296.0
296.0
296.0
297.0
297.0
297.0
297.0
297.0
297.0
298.0
298.0
298.0
299.0
299.0
299.0
300.0
300.0
300.0
300.0
300.0
300.0
300.0
301.0
301.0
302.0
302.0
303.0
303.0
303.0
303.0
303.0
303.0
303.0
303.0
303.0
304.0
305.0
305.0
306.0
306.0
306.0
307.0
307.0
307.0
307.0
307.0
307.0
308.0
308.0
308.0
308.0
308.0
309.0
310.0
310.0
310.0
311.0
311.0
311.0
312.0
312.0
313.0
313.0
313.0
314.0
315.0
315.0
316.0
316.0
316.0
316.0
316.0
317.0
317.0
317.0
318.0
318.0
318.0
319.0
319.0
320.0
321.0
321.0
321.0
321.0
321.0
322.0
322.0
322.0
323.0
323.0
324.0
324.0
325.0
325.0
325.0
325.0
325.0
327.0
328.0
328.0
329.0
330.0
330.0
331.0
331.0
331.0
331.0
331.0
331.0
331.0
331.0
333.0
333.0
334.0
334.0
334.0
334.0
334.0
334.0
335.0
335.0
335.0
335.0
335.0
335.0
336.0
336.0
336.0
336.0
336.0
337.0
337.0
337.0
337.0
338.0
338.0
339.0
339.0
339.0
339.0
339.0
340.0
340.0
340.0
340.0
341.0
341.0
341.0
341.0
341.0
342.0
342.0
342.0
343.0
343.0
343.0
343.0
344.0
345.0
345.0
345.0
345.0
345.0
346.0
346.0
346.0
346.0
347.0
347.0
348.0
348.0
348.0
348.0
348.0
349.0
349.0
349.0
349.0
349.0
350.0
350.0
351.0
351.0
351.0
352.0
352.0
353.0
353.0
353.0
353.0
354.0
354.0
355.0
356.0
356.0
357.0
357.0
357.0
358.0
359.0
359.0
359.0
360.0
360.0
361.0
361.0
362.0
362.0
362.0
362.0
363.0
363.0
363.0
364.0
365.0
365.0
366.0
366.0
367.0
368.0
368.0
368.0
369.0
369.0
369.0
370.0
371.0
371.0
371.0
373.0
373.0
375.0
375.0
375.0
377.0
378.0
378.0
378.0
379.0
381.0
381.0
381.0
382.0
383.0
383.0
383.0
385.0
385.0
385.0
385.0
387.0
387.0
387.0
387.0
387.0
387.0
388.0
388.0
388.0
389.0
389.0
389.0
389.0
390.0
390.0
390.0
391.0
391.0
392.0
392.0
393.0
393.0
393.0
394.0
394.0
394.0
395.0
395.0
395.0
396.0
396.0
398.0
398.0
399.0
400.0
400.0
401.0
401.0
401.0
401.0
401.0
402.0
402.0
402.0
404.0
404.0
404.0
404.0
405.0
406.0
407.0
407.0
407.0
407.0
408.0
408.0
409.0
409.0
410.0
410.0
411.0
411.0
411.0
411.0
412.0
412.0
413.0
413.0
413.0
413.0
415.0
415.0
415.0
415.0
416.0
416.0
416.0
416.0
417.0
417.0
417.0
417.0
418.0
419.0
419.0
420.0
420.0
422.0
423.0
423.0
424.0
424.0
424.0
425.0
425.0
425.0
426.0
426.0
427.0
427.0
428.0
428.0
428.0
429.0
429.0
429.0
429.0
431.0
432.0
432.0
433.0
433.0
434.0
437.0
438.0
438.0
438.0
439.0
439.0
440.0
440.0
440.0
441.0
441.0
441.0
441.0
442.0
443.0
443.0
443.0
443.0
444.0
444.0
444.0
445.0
445.0
446.0
446.0
447.0
447.0
449.0
449.0
450.0
450.0
450.0
450.0
451.0
452.0
452.0
453.0
453.0
454.0
454.0
454.0
456.0
460.0
460.0
461.0
461.0
463.0
463.0
465.0
467.0
467.0
467.0
467.0
468.0
468.0
469.0
469.0
469.0
469.0
470.0
471.0
472.0
474.0
475.0
476.0
476.0
477.0
478.0
479.0
479.0
479.0
479.0
483.0
483.0
484.0
484.0
485.0
486.0
486.0
487.0
488.0
488.0
489.0
490.0
491.0
491.0
491.0
494.0
494.0
494.0
494.0
494.0
495.0
497.0
497.0
499.0
499.0
500.0
500.0
501.0
501.0
501.0
501.0
501.0
501.0
503.0
503.0
504.0
505.0
505.0
505.0
506.0
507.0
507.0
507.0
507.0
508.0
508.0
509.0
511.0
511.0
511.0
512.0
512.0
513.0
513.0
513.0
513.0
516.0
517.0
518.0
519.0
520.0
520.0
520.0
521.0
522.0
523.0
524.0
524.0
526.0
526.0
528.0
528.0
528.0
529.0
529.0
530.0
530.0
530.0
531.0
532.0
533.0
533.0
534.0
535.0
536.0
538.0
540.0
541.0
541.0
542.0
542.0
542.0
543.0
543.0
544.0
545.0
547.0
548.0
550.0
555.0
555.0
555.0
556.0
556.0
556.0
559.0
560.0
564.0
565.0
566.0
566.0
566.0
567.0
567.0
567.0
570.0
573.0
573.0
574.0
575.0
578.0
578.0
579.0
579.0
582.0
582.0
583.0
584.0
586.0
586.0
587.0
587.0
587.0
588.0
590.0
590.0
591.0
592.0
592.0
592.0
593.0
593.0
594.0
594.0
594.0
595.0
595.0
595.0
598.0
599.0
599.0
601.0
603.0
603.0
603.0
604.0
605.0
607.0
607.0
609.0
609.0
610.0
611.0
612.0
613.0
614.0
614.0
615.0
615.0
615.0
616.0
618.0
620.0
621.0
622.0
625.0
626.0
628.0
628.0
631.0
632.0
637.0
637.0
638.0
639.0
639.0
639.0
640.0
640.0
641.0
642.0
643.0
647.0
648.0
648.0
650.0
651.0
651.0
652.0
653.0
654.0
657.0
657.0
658.0
660.0
660.0
661.0
665.0
667.0
667.0
667.0
668.0
669.0
669.0
670.0
670.0
671.0
671.0
671.0
673.0
674.0
674.0
675.0
676.0
676.0
676.0
677.0
679.0
680.0
681.0
681.0
683.0
683.0
686.0
689.0
695.0
697.0
699.0
700.0
701.0
703.0
704.0
705.0
706.0
709.0
709.0
711.0
712.0
713.0
713.0
713.0
717.0
717.0
717.0
718.0
719.0
720.0
723.0
725.0
725.0
727.0
728.0
729.0
729.0
731.0
732.0
733.0
735.0
738.0
740.0
740.0
741.0
746.0
747.0
751.0
754.0
755.0
756.0
757.0
758.0
760.0
760.0
761.0
762.0
762.0
764.0
767.0
770.0
772.0
772.0
773.0
774.0
774.0
775.0
775.0
779.0
781.0
785.0
791.0
797.0
806.0
806.0
808.0
814.0
814.0
815.0
816.0
837.0
838.0
842.0
842.0
842.0
849.0
850.0
850.0
855.0
858.0
860.0
863.0
863.0
869.0
869.0
877.0
877.0
880.0
881.0
881.0
882.0
888.0
889.0
894.0
895.0
896.0
903.0
907.0
912.0
915.0
927.0
927.0
931.0
931.0
932.0
933.0
943.0
949.0
959.0
959.0
964.0
970.0
985.0
986.0
986.0
1000.0
1006.0
1020.0
1025.0
1025.0
1026.0
1026.0
1026.0
1027.0
1033.0
1041.0
1043.0
1047.0
1047.0
1048.0
1048.0
1050.0
1052.0
1052.0
1052.0
1055.0
1055.0
1064.0
1067.0
1068.0
1072.0
1073.0
1074.0
1075.0
1082.0
1083.0
1083.0
1084.0
1096.0
1101.0
1104.0
1107.0
1109.0
1113.0
1113.0
1124.0
1136.0
1156.0
1159.0
1165.0
1168.0
1170.0
1175.0
1186.0
1192.0
1202.0
1204.0
1205.0
1208.0
1212.0
1217.0
1231.0
1245.0
1245.0
1247.0
1249.0
1249.0
1268.0
1296.0
1297.0
1302.0
1302.0
1314.0
1319.0
1350.0
1353.0
1359.0
1364.0
1390.0
1393.0
1401.0
1417.0
1419.0
1430.0
1451.0
1465.0
1465.0
1471.0
1475.0
1480.0
1490.0
1492.0
1495.0
1502.0
1504.0
1507.0
1513.0
1525.0
1536.0
1582.0
1592.0
1594.0
1628.0
1641.0
1648.0
1672.0
1674.0
1679.0
1712.0
1715.0
1827.0
1850.0
1890.0
1912.0
1932.0
1963.0
1988.0
1992.0
2000.0
2001.0
2008.0
2024.0
2028.0
2038.0
2063.0
2112.0
2129.0
2147.0
2177.0
2179.0
2183.0
2202.0
2205.0
2207.0
2232.0
2242.0
2255.0
2308.0
2374.0
2407.0
2413.0
2448.0
2457.0
2457.0
2470.0
2470.0
2489.0
2570.0
2571.0
2588.0
2594.0
2595.0
2602.0
2605.0
2621.0
2629.0
2657.0
2670.0
2677.0
2680.0
2693.0
2694.0
2694.0
2695.0
2699.0
2700.0
2720.0
2721.0
2722.0
2725.0
2726.0
2731.0
2732.0
2738.0
2751.0
2762.0
2786.0
2827.0
2832.0
2853.0
2855.0
2866.0
2870.0
2880.0
2905.0
2926.0
2941.0
2951.0
2953.0
2954.0
2978.0
2996.0
3071.0
3223.0


==> plots/cdfs_topologies/CDF_flextop3_95_loc_node3.txt <==
32.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
33.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
34.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
35.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
36.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
37.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
38.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
39.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
40.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
41.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
42.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
43.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
44.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
45.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
46.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
47.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
48.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
49.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
50.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
51.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
52.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
53.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
54.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
55.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
56.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
57.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
58.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
59.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
60.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
61.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
62.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
63.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
64.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
65.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
66.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
67.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
68.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
69.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
70.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
71.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
72.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
73.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
74.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
75.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
76.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
77.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
78.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
79.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
80.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
81.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
82.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
83.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
84.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
85.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
86.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
87.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
88.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
89.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
90.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
91.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
92.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
93.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
94.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
95.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
96.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
97.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
98.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
99.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
100.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
101.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
102.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
103.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
104.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
105.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
106.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
107.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
108.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
109.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
110.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
111.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
112.0
113.0
113.0
113.0
113.0
113.0
113.0
113.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
114.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
115.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
116.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
117.0
118.0
118.0
118.0
118.0
118.0
118.0
118.0
119.0
119.0
119.0
119.0
120.0
120.0
120.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
121.0
122.0
122.0
122.0
122.0
122.0
122.0
122.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
123.0
124.0
124.0
124.0
124.0
124.0
124.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
125.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
126.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
127.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
128.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
129.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
130.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
131.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
132.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
133.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
134.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
135.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
136.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
137.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
138.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
139.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
140.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
141.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
142.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
143.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
144.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
145.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
146.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
147.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
148.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
149.0
150.0
150.0
150.0
150.0
150.0
150.0
150.0
151.0
151.0
151.0
151.0
151.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
152.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
153.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
154.0
155.0
155.0
155.0
155.0
155.0
155.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
156.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
157.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
158.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
159.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
160.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
161.0
162.0
162.0
162.0
162.0
162.0
162.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
163.0
164.0
164.0
164.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
165.0
166.0
166.0
166.0
167.0
167.0
167.0
167.0
167.0
167.0
167.0
168.0
168.0
168.0
168.0
168.0
168.0
168.0
169.0
169.0
169.0
169.0
169.0
169.0
169.0
170.0
170.0
170.0
170.0
170.0
170.0
171.0
171.0
171.0
171.0
171.0
171.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
172.0
173.0
173.0
173.0
173.0
173.0
173.0
173.0
174.0
174.0
174.0
174.0
174.0
174.0
174.0
175.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
176.0
177.0
177.0
177.0
178.0
178.0
178.0
178.0
179.0
179.0
179.0
179.0
180.0
180.0
180.0
180.0
180.0
180.0
180.0
181.0
181.0
181.0
181.0
181.0
181.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
182.0
183.0
183.0
183.0
183.0
184.0
184.0
184.0
184.0
184.0
184.0
184.0
185.0
185.0
185.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
186.0
187.0
187.0
187.0
187.0
187.0
188.0
188.0
188.0
188.0
189.0
189.0
189.0
189.0
189.0
189.0
189.0
190.0
190.0
190.0
190.0
190.0
190.0
190.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
191.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
192.0
193.0
193.0
193.0
193.0
193.0
193.0
194.0
194.0
194.0
194.0
194.0
194.0
195.0
195.0
195.0
195.0
196.0
196.0
196.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
197.0
198.0
198.0
198.0
199.0
199.0
199.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
200.0
201.0
201.0
201.0
201.0
202.0
202.0
202.0
202.0
203.0
203.0
203.0
203.0
203.0
203.0
204.0
204.0
204.0
204.0
205.0
205.0
206.0
206.0
206.0
207.0
207.0
207.0
207.0
207.0
208.0
208.0
209.0
209.0
209.0
209.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
210.0
211.0
211.0
211.0
211.0
211.0
211.0
211.0
212.0
212.0
212.0
212.0
212.0
212.0
213.0
213.0
213.0
213.0
214.0
214.0
214.0
215.0
216.0
216.0
216.0
217.0
217.0
217.0
217.0
217.0
217.0
218.0
218.0
218.0
218.0
219.0
219.0
219.0
219.0
220.0
220.0
220.0
220.0
220.0
220.0
221.0
221.0
222.0
222.0
222.0
222.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
223.0
224.0
224.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
225.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
226.0
227.0
227.0
227.0
227.0
227.0
228.0
228.0
228.0
228.0
228.0
228.0
228.0
229.0
229.0
229.0
229.0
229.0
229.0
229.0
230.0
230.0
230.0
230.0
230.0
230.0
231.0
231.0
231.0
232.0
232.0
232.0
232.0
232.0
232.0
232.0
233.0
233.0
233.0
234.0
235.0
235.0
235.0
235.0
235.0
236.0
237.0
237.0
237.0
237.0
237.0
237.0
237.0
238.0
238.0
238.0
238.0
238.0
238.0
239.0
239.0
239.0
239.0
240.0
240.0
241.0
241.0
241.0
241.0
241.0
242.0
242.0
242.0
242.0
242.0
243.0
243.0
244.0
244.0
245.0
245.0
245.0
245.0
245.0
246.0
246.0
247.0
247.0
247.0
248.0
248.0
248.0
248.0
248.0
248.0
248.0
249.0
249.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
250.0
251.0
251.0
252.0
252.0
252.0
252.0
252.0
252.0
253.0
253.0
253.0
253.0
253.0
253.0
253.0
253.0
254.0
255.0
255.0
255.0
255.0
255.0
256.0
256.0
257.0
257.0
257.0
257.0
257.0
257.0
258.0
258.0
259.0
259.0
259.0
260.0
261.0
261.0
262.0
262.0
262.0
262.0
262.0
263.0
263.0
263.0
263.0
263.0
263.0
263.0
264.0
264.0
264.0
264.0
264.0
264.0
265.0
265.0
265.0
266.0
266.0
267.0
267.0
267.0
267.0
268.0
268.0
269.0
269.0
269.0
269.0
269.0
270.0
270.0
270.0
271.0
271.0
271.0
271.0
272.0
272.0
272.0
273.0
273.0
273.0
274.0
275.0
275.0
275.0
275.0
276.0
276.0
276.0
276.0
276.0
277.0
277.0
277.0
279.0
279.0
279.0
279.0
279.0
279.0
280.0
280.0
280.0
280.0
280.0
283.0
284.0
284.0
284.0
284.0
284.0
285.0
285.0
286.0
286.0
287.0
287.0
288.0
288.0
288.0
288.0
288.0
289.0
289.0
289.0
290.0
291.0
291.0
292.0
292.0
293.0
293.0
293.0
293.0
294.0
294.0
294.0
295.0
295.0
295.0
296.0
296.0
296.0
297.0
297.0
299.0
301.0
301.0
301.0
302.0
303.0
303.0
305.0
305.0
307.0
307.0
307.0
307.0
308.0
308.0
308.0
308.0
310.0
310.0
311.0
312.0
312.0
312.0
312.0
313.0
313.0
313.0
313.0
314.0
314.0
314.0
314.0
314.0
314.0
314.0
315.0
315.0
315.0
316.0
317.0
318.0
318.0
319.0
319.0
320.0
320.0
321.0
321.0
322.0
323.0
324.0
324.0
324.0
326.0
326.0
327.0
328.0
328.0
328.0
329.0
329.0
330.0
331.0
331.0
331.0
332.0
332.0
332.0
332.0
333.0
335.0
335.0
335.0
335.0
336.0
336.0
336.0
337.0
338.0
338.0
339.0
339.0
341.0
342.0
343.0
343.0
343.0
344.0
344.0
345.0
345.0
347.0
347.0
347.0
347.0
347.0
347.0
348.0
348.0
348.0
349.0
349.0
349.0
349.0
350.0
350.0
351.0
351.0
352.0
352.0
354.0
354.0
354.0
354.0
355.0
356.0
356.0
357.0
357.0
358.0
361.0
361.0
361.0
362.0
363.0
363.0
363.0
364.0
365.0
366.0
366.0
366.0
367.0
367.0
370.0
372.0
372.0
373.0
374.0
374.0
374.0
376.0
377.0
377.0
377.0
378.0
378.0
378.0
380.0
381.0
381.0
381.0
383.0
383.0
384.0
385.0
386.0
388.0
388.0
389.0
389.0
390.0
390.0
391.0
391.0
392.0
394.0
394.0
395.0
396.0
396.0
396.0
396.0
397.0
398.0
398.0
399.0
399.0
400.0
400.0
401.0
401.0
405.0
406.0
406.0
407.0
408.0
409.0
409.0
409.0
410.0
410.0
411.0
412.0
414.0
414.0
414.0
415.0
415.0
416.0
417.0
418.0
419.0
420.0
421.0
424.0
424.0
424.0
425.0
425.0
426.0
426.0
426.0
426.0
428.0
429.0
432.0
433.0
433.0
434.0
434.0
439.0
439.0
439.0
441.0
444.0
445.0
445.0
446.0
447.0
448.0
448.0
448.0
449.0
449.0
449.0
449.0
449.0
453.0
454.0
454.0
454.0
455.0
455.0
457.0
458.0
458.0
461.0
461.0
461.0
462.0
462.0
462.0
464.0
465.0
465.0
465.0
466.0
467.0
468.0
469.0
471.0
472.0
472.0
473.0
473.0
475.0
475.0
476.0
477.0
477.0
477.0
478.0
479.0
480.0
480.0
481.0
481.0
483.0
484.0
484.0
485.0
485.0
487.0
487.0
489.0
489.0
489.0
491.0
491.0
492.0
492.0
494.0
496.0
496.0
497.0
498.0
499.0
500.0
501.0
502.0
505.0
506.0
509.0
511.0
511.0
513.0
514.0
515.0
515.0
516.0
517.0
519.0
519.0
520.0
521.0
523.0
523.0
524.0
525.0
525.0
527.0
529.0
531.0
532.0
532.0
535.0
536.0
536.0
537.0
537.0
542.0
546.0
547.0
548.0
554.0
557.0
559.0
559.0
561.0
562.0
565.0
566.0
567.0
568.0
572.0
573.0
577.0
580.0
583.0
583.0
584.0
587.0
588.0
591.0
592.0
595.0
597.0
600.0
601.0
603.0
603.0
604.0
605.0
607.0
608.0
608.0
611.0
611.0
611.0
615.0
615.0
621.0
623.0
624.0
624.0
625.0
629.0
632.0
634.0
634.0
634.0
640.0
642.0
644.0
646.0
647.0
648.0
648.0
649.0
649.0
649.0
653.0
653.0
654.0
655.0
656.0
659.0
659.0
659.0
659.0
660.0
661.0
661.0
670.0
672.0
673.0
673.0
676.0
680.0
681.0
682.0
682.0
684.0
684.0
688.0
697.0
697.0
702.0
703.0
708.0
710.0
712.0
712.0
713.0
713.0
717.0
722.0
724.0
725.0
727.0
733.0
735.0
736.0
739.0
739.0
740.0
741.0
742.0
743.0
743.0
745.0
746.0
746.0
748.0
751.0
753.0
753.0
756.0
772.0
775.0
786.0
794.0
796.0
801.0
807.0
810.0
816.0
817.0
821.0
832.0
848.0
850.0
854.0
856.0
870.0
871.0
871.0
876.0
882.0
889.0
890.0
897.0
904.0
915.0
919.0
930.0
932.0
933.0
951.0
951.0
956.0
964.0
977.0
989.0
989.0
1038.0
1042.0
1046.0
1047.0
1080.0
1096.0
1121.0
1139.0
1169.0
1172.0
1182.0
1193.0
1193.0
1359.0
1417.0
1430.0
1486.0
1804.0
1846.0
1855.0
2017.0
2061.0
2076.0
2097.0
2124.0
2135.0
2136.0
2139.0
2154.0
2186.0
2190.0
2193.0
2232.0
2234.0
2237.0
2238.0
2274.0
2289.0
2303.0
2319.0
2322.0
2323.0
2343.0
2344.0
2345.0
2356.0
2359.0
2362.0
2369.0
2382.0
2429.0
2433.0
2480.0
2510.0
2511.0
2573.0
2582.0
2589.0
2594.0
2629.0
2629.0
2641.0
2657.0
2660.0
2668.0
2686.0
2689.0
2692.0
2700.0
2716.0
2734.0
2737.0
2752.0
2759.0
2808.0
2816.0
2830.0
2830.0
2833.0
2857.0
2874.0
2908.0
2924.0
2929.0
3110.0
3192.0
3242.0
3307.0
3308.0
3332.0


==> plots/msgsizes/byzcast_12nodes_720cli_99__gc0-ttlog.txt <==
6	589.1276595744681	120.90642987756455
5	673.8510638297871	120.95663676965484
7	641.7659574468084	121.08762438167913
2	567.4375	120.50930918280976
3	597.723404255319	120.8544374213447
8	589.2340425531916	120.75628772124634
9	621.4468085106382	121.08310925929537
1	447.2708333333333	120.8211738341281
4	458.8510638297873	120.3867124749144
11	524.75	121.22810441872933
10	542.8125000000002	120.67168527414773
12	452.1276595744681	120.49665636689588


==> plots/msgsizes/flexcast_12nodes_720cli_99__gc0-ttlog.txt <==
8	595.1666666666665	118.85665736292755
7	642.4042553191491	123.39601566014133
6	587.6382978723402	128.55795456014982
5	532.7234042553193	137.1907753342827
2	476.02083333333326	144.77972229699841
1	599.2553191489362	134.0893776779277
3	565.1458333333336	157.55566502270986
4	443.20833333333326	162.248610888822
9	485.1702127659575	156.85522097489925
10	551.8260869565217	196.01607549892216
11	480.19565217391306	180.39375724391573
12	452.8043478260868	201.03222213018333


==> plots/msgsizes/skeen_12nodes_720cli_99__gc0-ttlog.txt <==
8	586.5319148936171	116.05669690029262
7	697.5319148936171	113.3320342482516
6	777.0851063829787	110.79745745864177
5	675.3958333333334	113.46376147103277
2	656.6170212765958	113.07484216096866
1	515.4255319148933	115.67905603593077
3	811.3617021276594	109.2863222460384
4	435.7291666666667	116.04777823217636
9	585.9791666666665	112.7026479997652
10	699.0833333333333	110.98747647358672
11	563.6595744680855	112.75580024439161
12	444.25531914893617	115.95074349196085


==> plots/overhead/overhead.txt <==
#   avg     BYz T1
1   9.16    0
2   9.16    7
3   9.16    7
4   9.16    0
5   9.16    23
6   9.16    11
7   9.16    14
8   9.16    0
9   9.16    36
10   9.16    0
11   9.16    12
12   9.16    0

==> plots/overhead/overhead90.txt <==
#   T1  T2  T3
1   0 	0	0
2   7 	0	0
3   7 	0	0
4   0 	0	0
5   23	30	0
6   11	11	56
7   14	28	0
8   0 	0	0
9   36	0	0
10  0 	0	0
11  12	0	0
12  0 	0	0


==> plots/overhead/overhead95.txt <==
#   T1  T2  T3
1   0 	0	0 
2   4 	0	0 
3   4 	0	0 
4   0 	0	0 
5   23	30	0 
6   6 	7	56
7   8 	24	0 
8   0 	0	0 
9   36	0	0 
10  0 	0	0 
11  7 	0	0 
12  0 	0	0 


==> plots/overhead/overhead99.txt <==
#   T1  T2  T3
1   0 	0	0
2   1 	0	0
3   1 	0	0
4   0 	0	0
5   23	30	0
6   2 	2	56
7   2 	20	0
8   0 		0
9   34	0	0
10  0 	0	0
11  2 	0	0
12  0 	0	0


==> plots/tp/TP_12nodes_99__gc0.txt <==
24	200.5625	192.85416666666663	202.79166666666663
240	1948.3958333333328	1931.0624999999998	2001.3541666666667
480	3840.5833333333308	3831.0416666666697	3984.125000000002
720	5729.291666666663	5746.312500000001	5835.250000000003
960	7604.895833333331	7676.0416666666715	7409.625000000009
1200	9440.729166666673	9567.729166666659	8249.958333333332
1440	11250.145833333348	11459.229166666673	8986.104166666666


==> rebuttal.txt <==
We thank the reviewers for the detailed and constructive feedback. We also apologize for mistakenly disclosing the name of the paper's first author. We will integrate all the proposed document improvements in the next version of the paper.

The full link to the proofs is below. We used a short link in the paper, which inadvertently became unavailable after the submission of the paper.

https://www.dropbox.com/scl/fo/7gfdr9iq1wmpl3cx604bx/h?rlkey=sw37apypjo15pz241fkb90wys&dl=0

In the following, we comment on the fundamental aspects raised in the reviews.

1. Choice of baseline protocols

Even though the paper refers to two particular atomic multicast protocols as baselines, ByzCast and Skeen's algorithms represent two strategies to order multicast messages consistently. ByzCast uses a tree and Skeen's algorithm is fully "distributed" in that there is no restriction on how processes communicate. All atomic multicast protocols we know of are variations of these two strategies.

2. Fault tolerance

Atomic multicast algorithms are fault tolerant by replacing failure-prone single processes with fault-tolerant groups of process replicas, where within a group, replicas are kept consistent using state machine replication. We adopt a similar approach to FlexCast. Replication inside a group adds complexity and overhead unrelated to the strategy used to order messages. We ensure a fair comparison between a tree-based algorithm, a distributed algorithm, and FlexCast by assuming single-process groups in all techniques evaluated (FlexCast, ByzCast, and Skeen's algorithm).

3. Cost of maintaining histories and throughput

We have evaluated the cost of propagating histories in FlexCast. We will add the information to the paper. FlexCast exchanges fewer messages than Skeen's algorithms (due to the overlay), but FlexCast messages are larger than Skeen's messages (due to added histories). For example, in a setup with six groups, groups exchange on average 104k 612-byte messages in FlexCast and 301k 358-byte messages in Skeen's. In total, this boils down to executions with a total of 62 MB of communication per group in FlexCast and 105 MB of communication per group in Skeen's algorithm. Notice that histories in FlexCast only contain message identifiers, propagated histories are pruned, and the protocol is practical since we prune also local histories (See section 4.3 of the paper).

We also measured throughput in FlexCast and Skeen's algorithm. We report latency for "operational load" (sustainable load below system saturation). Skeen's algorithm scales slightly better than FlexCast. We didn't include this data as FlexCast strives to improve latency, not throughput.

4. Number of cryptographic keys required

FlexCast can decrease the number of cryptographic keys if employed in Byzantine fault-tolerant scenarios. This improvement arises from the unidirectional nature of communication at the multicast layer (although bidirectional at the TCP layer, cryptographic keys are not applied at that level).
